Continuous-Time Meta-Learning with Forward Mode Differentiation

Drawing inspiration from gradient-based meta-learning methods with infinitely small gradient steps, we introduce Continuous-Time Meta-Learning (COMLN), a meta-learning algorithm where adaptation follows the dynamics of a gradient vector field. Specifically, representations of the inputs are meta-learned such that a task-specific linear classifier is obtained as a solution of an ordinary differential equation (ODE). Treating the learning process as an ODE offers the notable advantage that the length of the trajectory is now continuous, as opposed to a fixed and discrete number of gradient steps. As a consequence, we can optimize the amount of adaptation necessary to solve a new task using stochastic gradient descent, in addition to learning the initial conditions as is standard practice in gradient-based meta-learning. Importantly, in order to compute the exact meta-gradients required for the outer-loop updates, we devise an efficient algorithm based on forward mode differentiation, whose memory requirements do not scale with the length of the learning trajectory, thus allowing longer adaptation in constant memory. We provide analytical guarantees for the stability of COMLN, we show empirically its efficiency in terms of runtime and memory usage, and we illustrate its effectiveness on a range of few-shot image classification problems.

==> figures/pgfplots/data/integration_time.csv <==
step,miniimagenet_1,miniimagenet_5,tieredimagenet_1,tieredimagenet_5
0.0,0.1,0.1,0.1,0.1
0.0004,0.10012383759021759,0.10014417320489884,0.10024702064692975,0.10029298100206588
0.0008,0.10031846538186073,0.10028834640979767,0.10049404129385948,0.10058596200413175
0.0014,0.10051309317350388,0.10058245062828064,0.10074106194078922,0.10087894300619761
0.0016,0.10070264091094334,0.10079558442036311,0.10098808258771896,0.10117192400826348
0.0023,0.10089218864838283,0.10100871821244557,0.10153505951166153,0.10146490501032936
0.0024,0.1010817363858223,0.10122185200452805,0.10179317245880763,0.10175788601239523
0.003,0.10146156698465347,0.1015335489064455,0.10205128540595372,0.10205086701446109
0.00325,0.10189521436889966,0.10184524580836296,0.10230939835309982,0.10234384801652696
0.0035,0.10232886175314586,0.10215694271028042,0.10271981954574586,0.10263682901859283
0.004,0.10276250913739204,0.10246863961219788,0.10313024073839187,0.10320265839497249
0.0048,0.10319615652163823,0.10316897183656693,0.1035406619310379,0.10376848777135213
0.00545,0.10362980390588443,0.10377355478703976,0.10395108312368392,0.10433431714773178
0.0066,0.10406345129013062,0.10437813773751259,0.10436150431632996,0.10468215569853782
0.0068,0.10421885550022125,0.10498272068798542,0.10477192550897599,0.10502999424934387
0.0074,0.10455725342035294,0.10558730363845825,0.105182346701622,0.10537783280014992
0.0078,0.10489565134048462,0.10595891624689102,0.10559276789426804,0.10572567135095597
0.008,0.1052340492606163,0.10610204935073853,0.10600318908691406,0.10607350990176201
0.00805,0.10531865805387497,0.10624518245458603,0.10641361027956009,0.10642134845256805
0.0082,0.10540326684713364,0.10638831555843353,0.10664604604244232,0.1067691870033741
0.0084,0.10575244948267937,0.10653144866228104,0.10687848180532455,0.10711702555418015
0.009,0.1061016321182251,0.10697247833013535,0.10711091756820679,0.1074648641049862
0.0092,0.10628477483987808,0.10741350799798965,0.10734335333108902,0.10781270265579224
0.00935,0.10674615949392319,0.10785453766584396,0.10757578909397125,0.10818331688642502
0.00995,0.10720754414796829,0.10829556733369827,0.10812103003263474,0.1085539311170578
0.0104,0.1076689288020134,0.10873659700155258,0.10854878276586533,0.10908665135502815
0.0112,0.1081303134560585,0.10917762666940689,0.10896383536358674,0.1096193715929985
0.0114,0.10831501334905624,0.1096186563372612,0.10937888796130817,0.11015209183096886
0.0121,0.1086936816573143,0.11005968600511551,0.10979394055902958,0.11068481206893921
0.01275,0.10907234996557236,0.11050071567296982,0.11020899315675099,0.11134497821331024
0.0128,0.10945101827383041,0.11094174534082413,0.11062404575447242,0.11171633005142212
0.013,0.10982968658208847,0.11131241451948881,0.11103909835219383,0.112087681889534
0.0138,0.11062291264533997,0.1116830836981535,0.11145415094991525,0.11245903372764587
0.014,0.11082801222801208,0.11205375287681818,0.11186920354763667,0.11283038556575775
0.0148,0.11162954568862915,0.11242442205548286,0.11228425614535809,0.11320173740386963
0.0149,0.11221741288900375,0.11279509123414755,0.1126993087430795,0.1135730892419815
0.01515,0.11280528008937836,0.11316576041281223,0.11311436134080093,0.11384033411741257
0.0154,0.11339314728975296,0.11353642959147692,0.11352941393852234,0.1147023681551218
0.0156,0.11398101449012757,0.1139070987701416,0.11428702250123024,0.11556440219283104
0.0178,0.11456888169050217,0.11483006551861763,0.11504463106393814,0.11642643623054028
0.0182,0.11492813527584075,0.11575303226709366,0.11580223962664604,0.11728847026824951
0.01825,0.11528738886117935,0.11667599901556969,0.11655984818935394,0.11758789916833241
0.0188,0.11564664244651794,0.11759896576404572,0.11700939387083054,0.11788732806841533
0.01895,0.11600589603185654,0.11818852523962657,0.11745893955230713,0.11818675696849823
0.0196,0.11636514961719513,0.11877808471520741,0.11790848523378372,0.11876633550439562
0.0202,0.11698494106531143,0.11936764419078827,0.11835803091526031,0.11934591404029302
0.0206,0.11740488559007645,0.11995720366636912,0.11880757659673691,0.11992549257619041
0.02065,0.11769199619690578,0.12054676314194997,0.1192571222782135,0.12050507111208779
0.02135,0.11797910680373509,0.12113632261753082,0.12009552866220474,0.12108464964798518
0.0214,0.11826621741056442,0.12172588209311168,0.12125673765937488,0.12166422818388258
0.0222,0.11985911677281062,0.12231544156869252,0.122417946656545,0.12224380671977997
0.023,0.12145201613505681,0.12290500104427338,0.12357915565371513,0.12430826326211293
0.0256,0.12304491549730301,0.12403648793697357,0.12474036465088527,0.1263727198044459
0.0268,0.12377068400382996,0.12516797482967376,0.1259015736480554,0.12843717634677887
0.027,0.1244964525103569,0.12629946172237397,0.12706278264522552,0.12921027839183807
0.0274,0.12522222101688385,0.12743094861507415,0.1278227667013804,0.12998338043689728
0.02845,0.12611384689807892,0.12856243550777435,0.1285827507575353,0.13075648248195648
0.0287,0.127005472779274,0.12969392240047456,0.12934273481369019,0.13142571598291397
0.0294,0.12789709866046906,0.13082540929317474,0.13033610582351685,0.13209494948387146
0.0302,0.12878872454166412,0.13195689618587494,0.13091587275266647,0.13273116201162338
0.03025,0.12936750054359436,0.13308838307857512,0.1314956396818161,0.1333673745393753
0.031,0.1299462765455246,0.13421986997127533,0.13228516466915607,0.13430377542972566
0.0318,0.13052505254745483,0.13547047972679138,0.13307468965649605,0.13524017632007598
0.032,0.13110382854938507,0.13593865185976028,0.13386421464383602,0.13617657721042634
0.0324,0.1319547047217687,0.1364068239927292,0.134653739631176,0.13711297810077666
0.0333,0.13280558089415231,0.13739800751209258,0.13544326461851597,0.13804937899112701
0.034,0.13365645706653595,0.138389191031456,0.13623278960585594,0.13906382024288177
0.03455,0.1342709263165792,0.1393803745508194,0.13702231459319592,0.14007826149463654
0.03475,0.1348853955666224,0.1403715580701828,0.1378118395805359,0.14159195311367512
0.0354,0.13549986481666565,0.1413627415895462,0.13920246064662933,0.1431056447327137
0.03655,0.13721994459629058,0.14408422261476517,0.14059308171272278,0.14461933635175228
0.0384,0.13894002437591552,0.14680570363998413,0.14179576560854912,0.14613302797079086
0.039,0.14066010415554048,0.1479473114013672,0.14299844950437546,0.14764671958982944
0.0396,0.1423801839351654,0.1491016149520874,0.1442011334002018,0.14916041120886803
0.041,0.14410026371479034,0.1501932442188263,0.14540381729602814,0.1506741028279066
0.04115,0.14459470765931265,0.15128487348556519,0.14660650119185448,0.1521877944469452
0.0414,0.14508915160383498,0.15237650275230408,0.14780918508768082,0.1526973694562912
0.0418,0.1455835955483573,0.15346813201904297,0.14901186898350716,0.15408033238989965
0.042,0.1460780394928796,0.15429624170064926,0.1502145528793335,0.15546329532350814
0.0426,0.1465724834374019,0.15512435138225555,0.1509990692138672,0.1568462582571166
0.04285,0.14706692738192423,0.15685482025146485,0.15178358554840088,0.15822922119072505
0.0432,0.14756137132644653,0.15858528912067413,0.15228913724422455,0.1596121841243335
0.0434,0.1478801965713501,0.16031575798988343,0.15279468894004822,0.160995147057942
0.044,0.1488831341266632,0.1620462268590927,0.15527954200903574,0.16237810999155045
0.0466,0.1508355289697647,0.163776695728302,0.15776439507802328,0.1637610729251589
0.04715,0.1527879238128662,0.1645335853099823,0.1602492481470108,0.16514403585876739
0.0474,0.1547403186559677,0.1652904748916626,0.1612716962893804,0.16652699879237584
0.0476,0.1550936996936798,0.1660473644733429,0.16229414443174997,0.1679099617259843
0.0482,0.15616346895694733,0.1677255630493164,0.16331659257411957,0.16929292465959278
0.049,0.15745309537107294,0.16940376162528992,0.16433904071648917,0.17067588759320124
0.0499,0.15874272178519855,0.17022791504859924,0.16536148885885874,0.1720588505268097
0.04995,0.1600323481993242,0.17105206847190857,0.16638393700122833,0.1729968972504139
0.05,0.1613219746134498,0.1718762218952179,0.16797133535146713,0.1739349439740181
0.0508,0.1626116010275754,0.17390070855617523,0.16955873370170593,0.1748729906976223
0.0513,0.16390122744170102,0.17647860199213028,0.17114613205194473,0.1758110374212265
0.0527,0.16519085385582663,0.17905649542808533,0.17273353040218353,0.17843257486820222
0.054,0.16648048026995224,0.18163438886404037,0.17593181133270264,0.18105411231517793
0.0546,0.16777010668407788,0.18421228229999542,0.17745720744132995,0.18367564976215361
0.0556,0.1690597330982035,0.18726904690265656,0.17898260354995726,0.18629718720912933
0.0558,0.1703493595123291,0.18915095180273056,0.1805079996585846,0.18891872465610504
0.0568,0.17164943218231202,0.19103285670280457,0.18203339576721192,0.1906043365597725
0.05685,0.17294950485229493,0.19135450571775436,0.18355879187583923,0.19228994846343994
0.057,0.17424957752227782,0.19167615473270416,0.18508418798446655,0.1940594663222631
0.0574,0.17554965019226074,0.19294250011444092,0.18660958409309386,0.1958289841810862
0.058,0.17684972286224365,0.1948809176683426,0.1881349802017212,0.19759850203990936
0.0582,0.17814979553222657,0.19553765654563904,0.18966037631034852,0.1993680198987325
0.0596,0.17944986820220948,0.1975527952114741,0.19118577241897583,0.20113753775755563
0.0599,0.18074994087219237,0.19956793387730917,0.1924905449151993,0.20290705561637878
0.06,0.1820500135421753,0.20158307254314423,0.19379531741142272,0.20484884828329086
0.06095,0.1833500862121582,0.20379945635795593,0.19510008990764618,0.20679064095020294
0.06145,0.18465015888214112,0.20601584017276764,0.19640486240386962,0.2087489515542984
0.06175,0.18595023155212403,0.20823222398757935,0.19770963490009308,0.2113636340945959
0.0624,0.18725030422210692,0.21044860780239105,0.2002049833536148,0.21397831663489342
0.0626,0.18855037689208984,0.21121901273727417,0.20270033180713654,0.21659299917519093
0.064,0.18985044956207275,0.213567379117012,0.20519568026065826,0.21920768171548843
0.0642,0.1903713494539261,0.21591574549674988,0.20769102871418,0.22182236425578594
0.0654,0.1926162764430046,0.21826411187648773,0.21018637716770172,0.22443704679608345
0.0658,0.19486120343208313,0.2206124782562256,0.21174202486872673,0.22705172933638096
0.06635,0.19665918250878653,0.22296084463596344,0.21329767256975174,0.22966641187667847
0.06725,0.1984571615854899,0.22530921101570128,0.21485332027077675,0.23394235968589783
0.0676,0.2002551406621933,0.22765757739543915,0.21640896797180176,0.23645121604204178
0.06825,0.2014557458460331,0.230005943775177,0.21796461567282677,0.23896007239818573
0.0684,0.2026563510298729,0.23235431015491487,0.21952026337385178,0.2397167682647705
0.0688,0.2038569562137127,0.2347026765346527,0.22107591107487679,0.24178148806095123
0.0692,0.2050575613975525,0.23705104291439055,0.2226315587759018,0.2439507246017456
0.0696,0.20628516376018524,0.23939940929412842,0.2241872064769268,0.24611996114253998
0.0699,0.207512766122818,0.24174777567386627,0.2257428541779518,0.24776287376880646
0.06995,0.20874036848545074,0.24409614205360414,0.22729850187897682,0.2480509877204895
0.07005,0.2099679708480835,0.24644450843334198,0.22885414958000183,0.2486226186156273
0.07015,0.21119557321071625,0.24879287481307982,0.23102804273366928,0.24919424951076508
0.07105,0.212423175573349,0.25114124119281767,0.23320193588733673,0.2540317699313164
0.07185,0.21365077793598175,0.25348960757255556,0.23564866185188293,0.2588692903518677
0.0721,0.2148783802986145,0.2558379739522934,0.23809538781642914,0.26213164925575255
0.0728,0.21610598266124725,0.25818634033203125,0.24059423208236694,0.26539400815963743
0.073,0.21733358502388,0.2605608940124512,0.24309307634830474,0.26865636706352236
0.0732,0.21799972653388977,0.2629354476928711,0.24559192061424256,0.27191872596740724
0.0744,0.22027944976633246,0.265310001373291,0.24809076488018036,0.2751810848712921
0.07465,0.22255917299877515,0.2676845550537109,0.25058960914611816,0.2765572518110275
0.0748,0.2248388962312178,0.27005910873413086,0.2530926108360291,0.27793341875076294
0.076,0.2271186194636605,0.27765992283821106,0.25559561252593993,0.28340794146060944
0.0763,0.22939834269610318,0.2796569764614105,0.25809861421585084,0.28888246417045593
0.0766,0.23167806592854587,0.28165403008461,0.2606016159057617,0.29184507330258685
0.07695,0.23395778916098856,0.28533146778742474,0.2631046175956726,0.29480768243471783
0.07745,0.23623751239343121,0.28900890549023944,0.26712849736213684,0.29777029156684875
0.0782,0.2385172356258739,0.2926863431930542,0.2711523771286011,0.30471712350845337
0.0791,0.2407969588583166,0.29861997067928314,0.2751762568950653,0.311663955450058
0.0798,0.24307668209075928,0.3045535981655121,0.27920013666152954,0.31672264635562897
0.0802,0.2457346816857656,0.31048722565174103,0.2832240164279938,0.32178133726119995
0.0811,0.24839268128077188,0.31642085313796997,0.2872987687587738,0.3308924436569214
0.0816,0.2510506808757782,0.3223544806241989,0.29137352108955383,0.33370354771614075
0.08165,0.25292985637982685,0.32828810811042786,0.29544827342033386,0.3365146517753601
0.08245,0.25480903188387555,0.3342217355966568,0.2995230257511139,0.34590503573417664
0.0828,0.2566882073879242,0.34015536308288574,0.3052489807208379,0.35529541969299316
0.0841,0.26000840749059406,0.3460889905691147,0.31097493569056195,0.3646858036518097
0.08445,0.2633286075932639,0.35202261805534363,0.31670089066028595,0.36907362937927246
0.0861,0.26664880769593374,0.35795624554157257,0.32242684563000995,0.39133232831954956
0.0862,0.2699690077986036,0.3638898730278015,0.328152800599734,0.3955070326725642
0.0866,0.2732892079012735,0.36836472153663635,0.333878755569458,0.3996817370255788
0.087,0.2766094080039433,0.3728395700454712,0.33696095858301434,0.40385644137859344
0.0874,0.27992960810661316,0.3763700664043427,0.3400431615965707,0.4080311457316081
0.0876,0.28096210956573486,0.3799005627632141,0.34312536461012705,0.4122058500846227
0.08775,0.2814919352531433,0.3834310591220856,0.3462075676236834,0.41638055443763733
0.0878,0.28202176094055176,0.386961555480957,0.3492897706372397,0.4248497784137726
0.08875,0.284693107008934,0.3904920518398285,0.3523719736507961,0.43331900238990784
0.0888,0.2873644530773163,0.3940225481987,0.3554541766643524,0.43639035522937775
0.08905,0.2905949354171753,0.3975530445575714,0.3580411970615387,0.43946170806884766
0.08935,0.2938254177570343,0.4010835409164429,0.3612351715564728,0.44253306090831757
0.0894,0.2970559000968933,0.4046140372753143,0.3670967121918996,0.4456044137477875
0.0898,0.3002863824367523,0.4081445336341858,0.3729582528273265,0.45671309232711793
0.0909,0.30351686477661133,0.4179260830084483,0.3788197934627533,0.4678217709064484
0.09125,0.30674734711647034,0.42770763238271076,0.3831653296947479,0.4789304494857788
0.0918,0.30997782945632935,0.43748918175697327,0.39172903696695965,0.49003912806510924
0.09205,0.31320831179618835,0.4522120915353298,0.4002927442391713,0.5011478066444397
0.0932,0.31643879413604736,0.46693500131368637,0.40885645151138306,0.5145871341228485
0.09345,0.31966927647590637,0.4816579110920429,0.41246485710144043,0.5280264616012573
0.094,0.3228997588157654,0.4963808208703995,0.42027273774147034,0.5414657890796661
0.09405,0.3261302411556244,0.511103730648756,0.42499513924121857,0.554905116558075
0.09465,0.3293607234954834,0.5258266404271126,0.4297175407409668,0.5839652617772421
0.096,0.3325912058353424,0.5405495502054691,0.4490727186203003,0.6130254069964091
0.0978,0.33807723720868427,0.5552724599838257,0.4684278964996338,0.6420855522155762
0.0981,0.3435632685820262,0.5708725690841675,0.4877830743789673,0.6711456974347433
0.0982,0.34904929995536804,0.5864726781845093,0.49964659214019774,0.7002058426539103
0.0985,0.3544993996620178,0.602072787284851,0.5115101099014282,0.7292659878730774
0.0996,0.3599494993686676,0.6176728963851928,0.5233736276626587,0.7753749117255211
0.1006,0.36379123479127884,0.6332730054855347,0.5352371454238891,0.8214838355779648
0.1009,0.3676329702138901,0.6462202072143555,0.5471006631851196,0.8675927594304085
0.1014,0.3714747056365013,0.6591674089431763,0.5537309348583221,0.9137016832828522
0.10145,0.37531644105911255,0.674617312848568,0.5603612065315247,0.9598106071352959
0.10185,0.3791581764817238,0.6900672167539597,0.5707480311393738,1.0059195309877396
0.10245,0.382999911904335,0.7055171206593513,0.5869181752204895,1.0520284548401833
0.1032,0.38684164732694626,0.720967024564743,0.598515659570694,1.098137378692627
0.10325,0.3906833827495575,0.7364169284701347,0.6101131439208984,1.115807294845581
0.1035,0.39452511817216873,0.7518668323755264,0.6262632310390472,1.1334772109985352
0.1043,0.39836685359477997,0.7673167362809181,0.642413318157196,1.2039302388827007
0.1046,0.4022085890173912,0.7827666401863098,0.6507271528244019,1.274383266766866
0.1048,0.40605032444000244,0.8133543079549616,0.6590409874916077,1.3448362946510315
0.10505,0.4106000704424722,0.8439419757236134,0.6673548221588135,1.415289322535197
0.10555,0.4151498164449419,0.8745296434922651,0.6853125691413879,1.4857423504193625
0.10595,0.4196995624474117,0.905117311260917,0.7080863416194916,1.5561953783035278
0.10645,0.4242493084498814,0.9357049790295687,0.7308601140975952,1.6831480264663696
0.1077,0.42879905445235117,0.9662926467982206,0.7536338865756989,2.094383955001831
0.10775,0.43334880045482094,0.9968803145668723,0.7764076590538025,2.1964805126190186
0.1078,0.43789854645729065,1.0274679823355242,0.7979440689086914,2.298577070236206
0.1084,0.44450936913490297,1.0580556501041758,0.8194804787635803,2.4006736278533936
0.109,0.4511201918125153,1.0886433178728276,0.8410168886184692,3.6246087948481245
0.1102,0.45773101449012754,1.1192309856414795,0.8896852284669876,4.848543961842855
0.1104,0.46434183716773986,1.1356922388076782,0.938353568315506,6.0724791288375854
0.1106,0.4709526598453522,1.211726814508438,0.9870219081640244,7.296414295832316
0.112,0.4893982410430908,1.287761390209198,1.0356902480125427,8.520349462827047
0.11315,0.495492959022522,1.3637959659099579,1.084358587861061,9.744284629821777
0.1134,0.5015876770019532,1.4398305416107178,1.1330269277095795,10.896681785583496
0.1138,0.5076823949813842,1.4898632764816284,1.1816952675580978,12.049078941345215
0.1141,0.5137771129608154,1.5164605379104614,1.2303636074066162,13.201476097106934
0.1142,0.5198718309402466,1.5430577993392944,1.2746450304985046,14.353873252868652
0.1144,0.5257329791784286,1.6299555897712708,1.318926453590393,15.44353199005127
0.1154,0.5315941274166107,1.716853380203247,1.3632078766822815,24.61709255642361
0.11565,0.5374552756547928,1.8975969552993774,1.40748929977417,33.79065312279595
0.1158,0.5433164238929749,2.078340530395508,1.5669374465942383,42.96421368916829
0.11775,0.562630832195282,2.259084105491638,1.7263855934143066,52.137774255540634
0.119,0.5819452404975891,2.4398276805877686,1.9587018489837646,61.31133482191298
0.1194,0.6012596487998962,2.540675640106201,2.154492288827896,70.48489538828531
0.1202,0.6205740571022034,2.7676135698954263,2.3502827286720276,79.65845595465765
0.1208,0.6322023868560791,2.994551499684652,2.546073168516159,88.83201652103
0.1218,0.6524290144443512,3.221489429473877,2.7418636083602905,98.00557708740234
0.1228,0.6726556420326233,3.448427359263102,2.937654048204422,110.97869262695312
0.1236,0.6895231604576111,3.675365289052327,3.1334444880485535,123.95180816650391
0.1238,0.6940133571624756,3.9023032188415527,3.329234927892685,136.9249237060547
0.1244,0.7022000551223755,4.129241148630777,3.5250253677368164,149.89803924560547
0.1249,0.7103867530822754,4.356179078420003,3.754818248748779,162.87115478515625
0.125,0.7185734510421753,4.5831170082092285,3.9846111297607423,177.85740915934244
0.1252,0.7267601490020752,4.832789421081543,4.214404010772705,192.84366353352866
0.1262,0.7512655854225159,5.082461833953857,4.444196891784668,207.82991790771484
0.1269,0.7606921195983887,5.332134246826172,4.673989772796631,222.81617228190103
0.127,0.7701186537742615,5.581806659698486,4.757248163223267,237.80242665608722
0.1272,0.7795451879501343,5.743413925170898,4.840506553649902,252.78868103027344
0.1276,0.7889717221260071,5.9050211906433105,5.181206226348877,267.7749354044596
0.1284,0.8100058734416962,6.354737758636475,5.521905899047852,282.7611897786458
0.1286,0.8310400247573853,6.469316005706787,5.862605571746826,297.74744415283203
0.1302,0.8520741760730743,7.422186374664307,6.203305244445801,312.7336985270182
0.1304,0.8731083273887634,7.587215582529704,6.544004917144775,327.7199529012044
0.13055,0.8845908939838409,7.752244790395101,6.88470458984375,342.7062072753906
0.131,0.8960734605789185,7.917273998260498,7.225404262542725,359.6804504394531
0.13135,0.907556027173996,8.197924613952637,7.566103935241699,376.6546936035156
0.1318,0.9190385937690735,8.478575229644775,7.906803607940674,392.7462870279948
0.1319,0.9335940859534524,8.759225845336914,8.247503280639648,408.83788045247394
0.13245,0.9481495781378313,9.039876461029053,8.693345069885254,424.9294738769531
0.1332,0.9627050703222101,9.320527076721191,9.13918685913086,441.81715087890626
0.1334,0.977260562506589,9.452105522155762,9.585028648376465,458.7048278808594
0.13375,0.9918160546909679,9.62078332901001,10.03087043762207,475.5925048828125
0.134,1.0063715468753467,9.789461135864258,10.299726486206055,492.4801818847656
0.13415,1.0209270390597256,9.958138942718506,10.487404187520346,509.36785888671875
0.1344,1.0354825312441045,10.126816749572754,10.675081888834635,531.9418538411459
0.1345,1.0500380234284834,10.443174839019775,10.862759590148926,554.5158487955729
0.1354,1.0645935156128623,10.759532928466797,11.779900550842285,577.08984375
0.1362,1.0791490077972412,11.075891017913818,12.697041511535645,609.5315307617187
0.1367,1.0926706194877625,11.39224910736084,13.614182472229004,641.9732177734375
0.13675,1.1061922311782837,11.708607196807861,13.68529987335205,674.4149047851563
0.1372,1.119713842868805,12.024965286254883,14.381666607326931,706.856591796875
0.138,1.1332354545593262,12.272400538126627,15.078033341301811,739.2982788085938
0.13815,1.1467570662498474,12.519835789998373,15.774400075276693,749.3827514648438
0.1382,1.1602786779403687,12.767271041870117,16.47076680925157,754.5859069824219
0.1383,1.164357841014862,13.014706293741861,17.167133543226456,759.7890625
0.1384,1.1684370040893555,13.262141545613607,17.863500277201336,766.5530395507812
0.1394,1.2077322602272034,13.509576797485352,18.559867011176216,825.2380289713542
0.1402,1.2470275163650513,13.949691772460938,19.256233745151096,883.9230183919271
0.14055,1.2769882380962372,14.389806747436523,19.952600479125977,942.6080078125
0.1418,1.306948959827423,14.82992172241211,22.484283447265625,1001.2929972330729
0.142,1.336909681558609,15.270036697387695,23.71062723795573,1059.977986653646
0.1428,1.366870403289795,15.601919412612915,24.936971028645832,1118.6629760742187
0.143,1.3765596151351929,15.933802127838135,26.163314819335938,1177.3479654947917
0.144,1.4246364831924438,16.265684843063354,27.389658610026043,1236.0329549153646
0.1444,1.444265604019165,16.597567558288574,28.616002400716148,1294.7179443359375
0.14475,1.4680997133255005,16.929450273513794,29.84234619140625,1353.4029337565105
0.145,1.491933822631836,17.261332988739014,30.543603897094727,1412.0879231770832
0.1458,1.5157679319381714,17.593215703964233,32.25512385368347,1470.7729125976562
0.146,1.5439551870028179,17.925098419189453,33.96664381027222,1529.457902018229
0.1462,1.5721424420674641,18.058340072631836,35.67816376686096,1588.142891438802
0.1479,1.6003296971321106,18.633492469787598,37.38968372344971,1646.827880859375
0.148,1.628516952196757,19.20864486694336,39.10120368003845,1661.1486206054688
0.14815,1.6567042072614033,19.543076038360596,40.8127236366272,1675.4693603515625
0.1488,1.6848914623260498,19.877507209777832,42.52424359321594,1747.9554725060095
0.1494,1.736786127090454,20.21193838119507,44.23576354980469,1820.4415846604568
0.1506,1.7886807918548584,20.546369552612305,46.0983517964681,1892.9276968149038
0.1508,1.8007444143295288,20.88080072402954,47.96094004313151,1965.413808969351
0.15085,1.8284515142440796,21.215231895446777,49.82352828979492,2037.899921123798
0.15165,1.8561586141586304,21.549663066864014,53.299964904785156,2110.386033278245
0.1524,1.8838657140731812,21.88409423828125,54.98176701863607,2182.8721454326924
0.1526,1.911572813987732,22.14598019917806,56.66356913248698,2255.3582575871396
0.1528,1.940432003566197,22.40786616007487,58.34537124633789,2327.8443697415864
0.1538,1.969291193144662,22.66975212097168,61.86151313781738,2400.3304818960337
0.1543,1.998150382723127,22.83444118499756,65.37765502929688,2472.8165940504805
0.1544,2.027009572301592,22.999130249023438,67.87677546909877,2545.3027062049277
0.15485,2.055868761880057,23.275710105895996,70.37589590890067,2617.788818359375
0.1554,2.084727951458522,23.552289962768555,72.87501634870256,2663.7242024739585
0.1556,2.1135871410369873,23.88688507080078,75.37413678850446,2709.6595865885415
0.15565,2.1633631229400634,24.22148017883301,77.87325722830636,2755.594970703125
0.15635,2.2131391048431395,24.556075286865234,80.37237766810826,2885.0419921875
0.1574,2.262915086746216,24.890670394897462,82.87149810791016,3065.9264526367188
0.1584,2.312691068649292,25.225265502929688,88.123779296875,3246.8109130859375
0.159,2.362467050552368,25.538686275482178,93.37606048583984,3427.6953735351562
0.1601,2.3990566730499268,25.852107048034668,98.62834167480469,3608.579833984375
0.1604,2.4356462955474854,26.165527820587158,103.88062286376953,3689.4650065104165
0.1608,2.472235918045044,26.47894859313965,106.7850170135498,3770.3501790364585
0.1612,2.5088255405426025,26.63456439971924,109.68941116333008,3851.2353515625
0.1614,2.545415163040161,26.790180206298828,112.59380531311035,3924.7510986328125
0.162,2.5894148349761963,26.971936225891113,115.49819946289062,3998.266845703125
0.1622,2.6046359539031982,27.1536922454834,118.4025936126709,4071.7825927734375
0.16245,2.6376240934644426,27.335448265075684,121.30698776245117,4145.29833984375
0.1628,2.670612233025687,27.51720428466797,124.21138191223145,4216.06494140625
0.16305,2.7036003725869313,27.644885063171387,127.11577606201172,4286.83154296875
0.1634,2.736588512148176,27.772565841674805,130.020170211792,4370.53125
0.16365,2.7695766517094205,27.900246620178223,132.92456436157227,4429.97265625
0.1638,2.802564791270665,28.02792739868164,135.82895851135254,4548.228108723958
0.16455,2.835552930831909,28.428874969482422,138.7333526611328,4666.483561197917
0.1654,2.8685410703931535,28.829822540283203,146.9293212890625,4784.739013671875
0.166,2.901529209954398,28.9697847366333,152.82260131835938,4902.994466145833
0.16625,2.9345173495156422,29.1097469329834,155.5228271484375,5021.249918619792
0.16645,2.9675054890768866,29.249709129333496,160.80998934232272,5139.50537109375
0.1666,3.0004936286381314,29.389671325683594,166.09715153620795,5284.6600341796875
0.167,3.0334817681993758,29.574064254760742,171.38431373009314,5429.814697265625
0.168,3.06646990776062,30.017810821533203,176.67147592397836,5574.9693603515625
0.1685,3.1001968383789062,30.295873641967773,181.9586381178636,5720.1240234375
0.1688,3.1339237689971924,30.573936462402344,187.2458003117488,5990.11083984375
0.17025,3.1817195415496826,30.851999282836914,192.53296250563403,6260.09765625
0.1706,3.229515314102173,31.130062103271484,197.82012469951923,6375.57470703125
0.1708,3.277311086654663,31.213903427124023,203.10728689340445,6491.0517578125
0.171,3.3251068592071533,31.368772359994743,208.39444908728967,6606.52880859375
0.17165,3.3711215257644653,31.52364129286546,213.68161128117487,6722.005859375
0.172,3.4171361923217773,31.67851022573618,218.96877347506012,6867.583170572917
0.17205,3.4585890769958496,31.833379158606895,224.2559356689453,7013.160481770833
0.1722,3.500041961669922,31.988248091477615,226.26808166503906,7158.73779296875
0.17355,3.541494846343994,32.143117024348335,245.52268981933594,7304.315104166667
0.1739,3.5829477310180664,32.29798595721905,250.6540069580078,7449.892415364583
0.1742,3.6244006156921387,32.45285489008977,256.21458943684894,7595.4697265625
0.1748,3.678234338760376,32.60772382296049,261.7751719156901,7741.047037760417
0.1749,3.709925201204088,32.76259275583121,267.33575439453125,7886.624348958333
0.175,3.7416160636478,32.91746168870192,268.9776611328125,8032.20166015625
0.17555,3.773306926091512,33.07233062157264,277.54718017578125,8177.778971354166
0.1758,3.804997788535224,33.22719955444336,286.7684814453125,8323.356282552084
0.1766,3.836688650978936,33.44302495320638,295.9897827148437,8468.93359375
0.1767,3.868379513422648,33.6588503519694,305.211083984375,8505.33984375
0.1776,3.90007037586636,33.87467575073242,314.43238525390626,8744.80419921875
0.17795,3.931761238310072,33.97673416137695,323.6536865234375,8984.2685546875
0.178,3.963452100753784,34.078792572021484,332.87498779296874,9070.73681640625
0.17835,4.00565226872762,34.180850982666016,342.0962890625,9157.205078125
0.1788,4.047852436701457,34.28290939331055,351.3175903320313,9396.996826171875
0.1794,4.090052604675293,34.48980712890625,360.5388916015625,9636.78857421875
0.18045,4.136276912689209,34.69670486450195,369.76019287109375,9876.580322265625
0.1806,4.182501220703125,34.903602600097656,372.83746337890625,10116.3720703125
0.1812,4.228725528717041,35.11050033569336,386.48101806640625,10356.163818359375
0.1818,4.274949836730957,35.322887897491455,400.12457275390625,10595.95556640625
0.182,4.321174144744873,35.53527545928955,404.73480224609375,10835.747314453125
0.18275,4.386894607543946,35.74766302108765,434.270263671875,11075.5390625
0.1846,4.452615070343017,35.96005058288574,463.80572509765625,11571.6083984375
0.1849,4.51833553314209,36.17243814468384,473.40765380859375,12067.677734375
0.1853,4.584055995941162,36.384825706481934,483.00958251953125,12342.03271484375
0.186,4.649776458740234,36.59721326828003,498.55101013183594,12616.3876953125
0.1864,4.715496921539307,36.809600830078125,514.0924377441406,12937.999877929688
0.1866,4.781217384338379,36.86029052734375,529.6338653564453,13259.612060546875
0.1875,4.846937847137451,37.16828155517578,545.17529296875,13581.224243164062
0.1888,4.912658309936523,37.47627258300781,565.6600748697916,13902.83642578125
0.1892,4.978378772735596,37.71506042480469,586.1448567708334,14224.448608398438
0.18955,4.99583888053894,37.95384826660156,606.629638671875,14546.060791015625
0.1896,5.013298988342285,38.19263610839844,631.4757864815848,14867.672973632812
0.19075,5.081610056070181,38.43142395019531,656.3219342912946,15189.28515625
0.1934,5.149921123798077,38.67021179199219,681.1680821010045,15840.72265625
0.1938,5.218232191525972,38.774200439453125,706.0142299107143,16492.16015625
0.19395,5.286543259253869,38.85254383087158,730.8603777204241,17143.59765625
0.1946,5.354854326981765,38.93088722229004,755.706525530134,17533.06640625
0.1948,5.4231653947096605,39.009230613708496,780.5526733398438,17672.641927083332
0.195,5.491476462437556,39.08757400512695,786.5612182617188,17812.217447916668
0.1951,5.559787530165452,39.122048695882164,792.5697631835938,17951.79296875
0.1953,5.628098597893348,39.15652338663737,800.621337890625,18091.368489583332
0.1954,5.696409665621244,39.19099807739258,837.2794087727865,18230.944010416668
0.1959,5.76472073334914,39.35749435424805,873.9374796549479,18370.51953125
0.1968,5.833031801077036,39.523990631103516,910.5955505371094,18967.495768229168
0.1998,5.901342868804932,39.69220161437988,947.2536214192709,19564.472005208332
0.2,5.9177470207214355,39.86041259765625,983.9116923014324,20161.4482421875
0.2004,5.942393779754639,40.02862358093262,1020.5697631835938,20758.424479166668
0.2006,5.967040538787842,40.196834564208984,1041.1116027832031,21355.400716145832
0.20105,6.031655728816986,40.36504554748535,1061.6534423828125,21952.376953125
0.2012,6.09627091884613,40.53325653076172,1082.1952819824219,22159.4306640625
0.2016,6.160886108875275,40.615234375,1102.7371215820312,22366.484375
0.202,6.225501298904419,40.70511245727539,1123.2789611816406,23092.337890625
0.2028,6.290116488933563,40.86455090840658,1143.82080078125,23818.19140625
0.2049,6.3547316789627075,41.02398935953776,1264.5423583984375,24544.044921875
0.2054,6.419346868991852,41.183427810668945,1325.5628662109375,25269.8984375
0.2068,6.483962059020996,41.34286626180013,1386.5833740234375,26029.34765625
0.2086,6.635992527008057,41.50230471293131,1447.6038818359375,26788.796875
0.2089,6.661360740661621,41.6617431640625,1508.6243896484375,27548.24609375
0.20915,6.6867289543151855,41.82118161519369,1524.901611328125,28307.6953125
0.2097,6.71209716796875,41.98062006632487,1545.3929443359375,29067.14453125
0.2098,6.7374653816223145,42.140058517456055,1565.88427734375,29201.5693359375
0.21,6.779447237650554,42.29949696858724,1588.60107421875,29335.994140625
0.21055,6.821429093678792,42.45893541971842,1611.31787109375,30262.35546875
0.2108,6.863410949707031,42.61837387084961,1662.5120239257812,31188.716796875
0.2128,6.9053928057352705,42.99379348754883,1713.7061767578125,32115.078125
0.2134,6.947374661763509,43.09922409057617,1764.9003295898438,32414.026041666668
0.2136,6.989356517791748,43.13353474934896,1816.094482421875,32712.973958333332
0.21375,7.031338373819987,43.16784540812174,1850.2052917480469,33011.921875
0.214,7.073320229848226,43.20215606689453,1884.3161010742188,33398.7490234375
0.2144,7.115302085876465,43.29405174255371,1918.4269104003906,33785.576171875
0.2152,7.171265244483948,43.38594741821289,1952.5377197265625,34172.4033203125
0.21525,7.227228403091431,43.47784309387207,2005.2049037388392,34559.23046875
0.2156,7.283191561698914,43.56973876953125,2057.872087751116,34945.8671875
0.2172,7.3391547203063965,43.66163444519043,2110.5392717633927,35882.080078125
0.21735,7.354681968688965,43.75353012084961,2163.20645577567,36818.29296875
0.2176,7.370209217071533,43.84542579650879,2215.8736397879466,37735.888671875
0.2191,7.413318634033203,43.937321472167966,2268.5408238002233,38653.484375
0.21925,7.456428050994873,44.02921714782715,2321.2080078125,39068.608072916664
0.2194,7.499537467956543,44.12111282348633,2352.09619140625,39483.731770833336
0.2202,7.542646884918213,44.19718715122768,2382.984375,39898.85546875
0.2203,7.585756301879883,44.273261478969026,2413.87255859375,40462.0302734375
0.22065,7.628865718841553,44.34933580671038,2447.806396484375,41025.205078125
0.2214,7.671975135803223,44.42541013445173,2484.634521484375,41588.3798828125
0.22215,7.702991247177124,44.50148446219308,2521.462646484375,42151.5546875
0.2222,7.734007358551025,44.57755878993443,2558.290771484375,42269.845703125
0.2224,7.769145369529724,44.65363311767578,2595.118896484375,42388.13671875
0.2225,7.804283380508423,44.7434196472168,2631.947021484375,42506.427734375
0.22255,7.839421391487122,44.83320617675781,2716.4009602864585,42624.71875
0.224,7.87455940246582,44.92299270629883,2800.8548990885415,43410.629557291664
0.2248,7.912700176239014,45.012779235839844,2885.308837890625,44196.540364583336
0.225,7.950840950012207,45.10256576538086,2938.5308973524307,44982.451171875
0.2252,7.965816974639893,45.192352294921875,2991.7529568142363,45768.361979166664
0.2254,7.9802985191345215,45.28213882446289,3044.9750162760415,46554.272786458336
0.2266,8.038140058517456,45.371925354003906,3098.197075737847,47340.18359375
0.227,8.09598159790039,45.44975471496582,3151.419135199653,47873.3125
0.2276,8.13823127746582,45.527584075927734,3204.6411946614585,48406.44140625
0.2282,8.180909156799316,45.60541343688965,3257.8632541232637,48939.5703125
0.2286,8.202044698927137,45.68324279785156,3311.0853135850693,49472.69921875
0.22865,8.223180241054958,45.717017364501956,3364.307373046875,50005.828125
0.22895,8.24431578318278,45.75079193115234,3406.205322265625,50406.48984375
0.22975,8.2654513253106,45.784566497802736,3506.061279296875,50807.1515625
0.2298,8.286586867438423,45.81834106445312,3512.279541015625,51207.81328125
0.22985,8.307722409566244,45.852115631103516,3519.451416015625,51608.475
0.2302,8.328857951694065,45.88589019775391,3581.9322509765625,52009.13671875
0.2307,8.349993493821886,45.919664764404295,3644.4130859375,52727.07638888889
0.231,8.371129035949707,45.95343933105469,3677.8701171875,53445.01605902778
0.23115,8.410494995117187,45.987213897705075,3711.3271484375,54162.955729166664
0.2312,8.449860954284668,46.02098846435547,3796.347412109375,54880.895399305555
0.2316,8.489226913452148,46.06303024291992,3881.36767578125,55598.835069444445
0.233,8.52859287261963,46.18183517456055,3966.387939453125,56316.774739583336
0.2338,8.56795883178711,46.30064010620117,4048.192097981771,57034.71440972222
0.2344,8.610016345977783,46.4194450378418,4129.996256510417,57752.65407986111
0.2348,8.652073860168457,46.489725494384764,4211.8004150390625,58470.59375
0.2357,8.69413137435913,46.56000595092773,4293.604573567708,59816.09765625
0.2362,8.736188888549805,46.630286407470706,4375.4087320963545,60888.2255859375
0.2363,8.778777360916138,46.70056686401367,4457.212890625,61960.353515625
0.2374,8.82136583328247,46.77084732055664,4556.354329427083,63032.4814453125
0.23855,8.863954305648804,46.8426825205485,4655.495768229167,64104.609375
0.2388,8.906542778015137,46.91451772054037,4754.63720703125,65195.22265625
0.2392,8.933198928833008,46.98635292053223,4853.778645833333,66285.8359375
0.2394,8.945902824401855,47.058188120524086,4952.920084635417,67376.44921875
0.2399,9.020963668823242,47.13002332051595,5052.0615234375,68467.0625
0.2418,9.096024513244629,47.20185852050781,5210.364397321428,69557.67578125
0.2428,9.171085357666016,47.31852149963379,5368.667271205357,70648.2890625
0.2438,9.201849778493246,47.435184478759766,5526.970145089286,71864.240234375
0.2442,9.232614199320475,47.476707458496094,5685.273018973215,73080.19140625
0.2444,9.263378620147705,47.500732421875,5843.575892857143,74296.142578125
0.24565,9.294143040974935,47.56839561462402,6001.878766741072,75512.09375
0.2458,9.324907461802164,47.63605880737305,6160.181640625,75889.91796875
0.2461,9.355671882629395,47.672059059143066,6216.8359375,76267.7421875
0.2464,9.386436303456625,47.708059310913086,6273.490234375,76844.326171875
0.2467,9.417200724283854,47.744059562683105,6330.4169921875,77420.91015625
0.2472,9.447965145111084,47.780059814453125,6430.68349609375,77997.494140625
0.2475,9.478729565938314,47.83841514587402,6530.95,78574.078125
0.2484,9.509493986765543,47.89677047729492,6631.21650390625,79198.56919642857
0.2488,9.540258407592773,47.923579406738284,6731.4830078125,79823.06026785714
0.2493,9.556050936381022,47.95038833618164,6831.74951171875,80447.55133928571
0.2495,9.571843465169271,47.977197265625,6869.13916015625,81072.04241071429
0.2496,9.58763599395752,48.00400619506836,6992.5269775390625,81696.53348214286
0.25,9.643882433573404,48.03081512451172,7115.914794921875,82321.02455357143
0.2502,9.700128873189291,48.102848052978516,7239.3026123046875,82945.515625
0.2526,9.756375312805176,48.17488098144531,7362.6904296875,86022.234375
0.2535,9.789457321166992,48.24691390991211,7486.0782470703125,89098.953125
0.2538,9.822539329528809,48.318946838378906,7609.466064453125,90105.9921875
0.2546,9.85092477798462,48.3909797668457,7732.8538818359375,91113.03125
0.255,9.87931022644043,48.424869537353516,7856.24169921875,92120.0703125
0.25555,9.90769567489624,48.45875930786133,7979.6295166015625,93275.5859375
0.2558,9.93608112335205,48.49264907836914,8103.017333984375,94007.5390625
0.2562,9.964466571807861,48.52715852525499,8226.405151367188,94739.4921875
0.25625,9.992852020263673,48.56166797214084,8349.79296875,94895.91796875
0.25635,10.021237468719482,48.596177419026695,8474.804361979166,95052.34375
0.25655,10.049622917175293,48.630686865912544,8599.815755208334,95455.765625
0.25725,10.078008365631103,48.66519631279839,8724.8271484375,96918.671875
0.2588,10.106393814086914,48.69970575968424,8849.838541666666,98898.8828125
0.2591,10.13201904296875,48.7342152065701,8974.849934895834,100879.09375
0.25945,10.157644271850586,48.76872465345595,9099.861328125,102567.525
0.2596,10.183269500732422,48.8032341003418,9303.806966145834,104255.95625
0.2598,10.208894729614258,48.81962203979492,9507.752604166666,105944.3875
0.26,10.234519958496094,48.83355712890625,9711.6982421875,107632.81875
0.2618,10.26014518737793,48.93892288208008,9915.643880208334,109321.25
0.2622,10.285770416259766,48.99657440185547,10119.589518229166,111009.68125
0.2624,10.295513153076172,49.05422592163086,10323.53515625,112698.1125
0.263,10.326225280761719,49.11187744140625,10527.480794270834,114386.54375
0.2644,10.398101806640625,49.16952896118164,10731.426432291666,116074.975
0.26555,10.452744293212891,49.22718048095703,10935.3720703125,117763.40625
0.2668,10.507386779785156,49.28483200073242,11307.884440104166,119451.8375
0.2674,10.562029266357422,49.32242202758789,11680.396809895834,121140.26875
0.2691,10.616671752929687,49.36865043640137,12052.9091796875,122828.7
0.27,10.671314239501953,49.414878845214844,12370.6787109375,124517.13125
0.27095,10.707810719807943,49.46110725402832,12688.4482421875,126205.5625
0.2712,10.744307200113932,49.5073356628418,12857.732421875,127893.99375
0.2722,10.780803680419922,49.54970041910807,13027.0166015625,129582.425
0.27255,10.818048477172852,49.59206517537435,13196.30078125,131270.85625
0.2738,10.855293273925781,49.634429931640625,13387.5626953125,132959.2875
0.2743,10.883830388387045,49.66542625427246,13578.824609375,134647.71875
0.2745,10.912367502848307,49.6964225769043,13770.0865234375,135129.609375
0.27485,10.94090461730957,49.72741889953613,13961.3484375,135965.0625
0.2751,10.969441731770834,49.75841522216797,14152.6103515625,138009.4419642857
0.27705,10.997978846232096,49.789411544799805,14823.53515625,140053.82142857142
0.2774,11.02651596069336,49.82040786743164,15038.964192708334,142098.20089285713
0.2776,11.036823272705078,49.85140419006348,15254.393229166666,144142.58035714287
0.2788,11.097818851470947,49.88240051269531,15469.822265625,146186.95982142858
0.28,11.158814430236816,49.925506591796875,15807.04017857143,148231.3392857143
0.2806,11.205990314483643,49.96861267089844,16144.258091517857,150275.71875
0.282,11.253166198730469,50.01171875,16481.476004464286,152074.13020833334
0.283,11.29753589630127,50.05482482910156,16818.693917410714,153872.54166666666
0.2834,11.318926334381104,50.097930908203125,17155.91183035714,155670.953125
0.284,11.340316772460938,50.110629081726074,17493.129743303572,157469.36458333334
0.2846,11.353079954783121,50.12332725524902,17830.34765625,159267.77604166666
0.28465,11.365843137105307,50.13602542877197,17876.12255859375,161066.1875
0.2848,11.37860631942749,50.14872360229492,17921.8974609375,161611.3203125
0.28505,11.391369501749674,50.17487498692104,17967.67236328125,162156.453125
0.2851,11.40413268407186,50.20102637154715,18013.447265625,164230.642578125
0.2858,11.416895866394043,50.22717775617327,18197.169921875,166304.83203125
0.28595,11.455607732137045,50.25332914079939,18380.892578125,168379.021484375
0.28825,11.494319597880045,50.279480525425505,19513.306640625,170453.2109375
0.2886,11.533031463623047,50.305631910051616,19857.631510416668,172527.400390625
0.2892,11.56979242960612,50.331783294677734,20201.956380208332,174601.58984375
0.2904,11.606553395589193,50.358734130859375,20546.28125,176675.779296875
0.291,11.643314361572266,50.385684967041016,20855.104654947918,178749.96875
0.2912,11.673511346181234,50.412635803222656,21163.928059895832,180925.98958333334
0.292,11.703708330790201,50.45845031738281,21472.75146484375,183102.01041666666
0.2933,11.73390531539917,50.480552673339844,21781.574869791668,185278.03125
0.2934,11.764102300008139,50.502655029296875,22090.398274739582,187264.4140625
0.2946,11.794299284617106,50.5177698135376,22399.2216796875,189250.796875
0.295,11.824496269226074,50.53288459777832,22708.045084635418,190231.53125
0.2952,11.841408967971802,50.54799938201904,23016.868489583332,191212.265625
0.296,11.85832166671753,50.563114166259766,23325.69189453125,192429.6953125
0.29605,11.875234365463257,50.58285751342773,23634.515299479168,193647.125
0.2966,11.892147064208984,50.6026008605957,23943.338704427082,195142.45
0.29745,11.912536144256592,50.622344207763675,24252.162109375,196637.775
0.2976,11.9329252243042,50.64208755493164,24571.746875,198133.1
0.2984,11.959548830986023,50.66183090209961,24891.331640625,199628.425
0.29865,11.986172437667847,50.69808292388916,25210.91640625,201123.75
0.2992,12.01279604434967,50.73433494567871,25530.501171875,202668.328125
0.3,12.039419651031494,50.77058696746826,25850.0859375,205163.328125
0.3012,12.066043257713318,50.80683898925781,26169.670703125,207560.921875
0.3014,12.092666864395142,50.81254196166992,26489.25546875,209958.515625
0.3022,12.119290471076965,50.830668449401855,26808.840234375,212356.109375
0.303,12.145914077758789,50.84879493713379,27128.425,213131.578125
0.30315,12.148732757568359,50.86692142486572,27448.009765625,213907.046875
0.3032,12.151551437377929,50.885047912597656,27476.896484375,214682.515625
0.30325,12.1543701171875,50.90317440032959,27508.306640625,215457.984375
0.3033,12.15718879699707,50.92130088806152,27752.978190104168,216233.453125
0.3034,12.16000747680664,50.93942737579346,27997.649739583332,218057.09895833334
0.3048,12.17606086730957,50.95755386352539,28242.3212890625,219880.74479166666
0.30515,12.1921142578125,50.97131156921387,28486.992838541668,221704.390625
0.3054,12.20816764831543,50.985069274902344,28731.664388020832,222740.65625
0.3055,12.22422103881836,51.00285053253174,28976.3359375,223776.921875
0.3058,12.240274429321289,51.02063179016113,29200.15283203125,224813.1875
0.3064,12.25716495513916,51.03841304779053,29423.9697265625,225849.453125
0.3068,12.272066974639893,51.05619430541992,29647.78662109375,226885.71875
0.307,12.286968994140626,51.06936264038086,29871.603515625,227921.984375
0.3074,12.301871013641357,51.0825309753418,30280.4150390625,229686.4015625
0.3081,12.31677303314209,51.106910705566406,30689.2265625,231450.81875
0.3086,12.331675052642822,51.131290435791016,31021.85546875,233215.2359375
0.3087,12.346577072143555,51.155670166015625,31089.826171875,234979.653125
0.3099,12.361479091644288,51.180049896240234,31874.607421875,236744.0703125
0.3102,12.376381111145019,51.204429626464844,32149.15869140625,238508.4875
0.3106,12.391283130645752,51.22301483154297,32423.7099609375,240272.9046875
0.311,12.406185150146484,51.23949718475342,32698.26123046875,242037.321875
0.31165,12.42207418169294,51.25597953796387,32972.8125,243801.7390625
0.31215,12.437963213239398,51.272461891174316,33157.11328125,245566.15625
0.3122,12.453852244785853,51.288944244384766,33341.4140625,247865.76041666666
0.3132,12.46974127633231,51.33158874511719,33894.509114583336,250165.36458333334
0.31425,12.485630307878766,51.355183919270836,34447.604166666664,252464.96875
0.31435,12.501519339425224,51.37877909342448,35000.69921875,252751.48958333334
0.3144,12.51740837097168,51.402374267578125,35211.954427083336,253038.01041666666
0.3145,12.542474746704102,51.42596944173177,35423.209635416664,253324.53125
0.31525,12.567541122436523,51.449564615885414,35634.46484375,254535.703125
0.3153,12.592607498168945,51.47315979003906,36252.06076388889,255746.875
0.3184,12.617673873901367,51.49675496419271,36869.65668402778,266272.90625
0.3187,12.642740249633789,51.52035013834635,37487.252604166664,267266.90625
0.3188,12.667806625366211,51.5439453125,38104.848524305555,269693.9609375
0.3202,12.692873001098633,51.5977783203125,38722.444444444445,272121.015625
0.3214,12.715765635172525,51.651611328125,39340.040364583336,274548.0703125
0.32165,12.73865826924642,51.65324592590332,39957.63628472222,276975.125
0.3226,12.761550903320312,51.65488052368164,40575.23220486111,278508.03125
0.3227,12.771846580505372,51.65651512145996,41192.828125,280040.9375
0.3228,12.78214225769043,51.65814971923828,41640.92466517857,281573.84375
0.3233,12.792437934875489,51.66164207458496,42089.021205357145,283106.75
0.3234,12.802733612060546,51.66513442993164,42537.11774553572,285594.475
0.3236,12.813029289245605,51.6641731262207,42985.21428571428,288082.2
0.3246,12.823324966430665,51.67716979980469,43433.310825892855,290569.925
0.3252,12.833620643615722,51.688926696777344,43881.40736607143,293057.65
0.3265,12.843916320800782,51.70939407348633,44329.50390625,295545.375
0.32655,12.85421199798584,51.729861450195315,44363.9296875,296763.6197916667
0.3266,12.864507675170898,51.750328826904294,44651.55078125,297981.8645833333
0.32735,12.882559013366699,51.77079620361328,44939.171875,299200.109375
0.3282,12.9006103515625,51.791263580322266,45547.984375,300418.3541666667
0.32865,12.9186616897583,51.80167770385742,46156.796875,301636.5989583333
0.32875,12.936713027954102,51.81209182739258,46634.41015625,302854.84375
0.32955,12.954764366149902,51.822505950927734,47112.0234375,305386.7083333333
0.3296,12.972815704345702,51.83292007446289,47703.30747767857,307918.5729166667
0.3308,12.990867042541504,51.856542413884945,48294.591517857145,310450.4375
0.3311,13.008918380737304,51.88016475330699,48885.87555803572,311450.125
0.3325,13.026969718933106,51.90378709272905,49477.15959821428,317033.0625
0.3336,13.045021057128906,51.9274094321511,50068.443638392855,321918.6875
0.33485,13.056110620498657,51.951031771573156,50659.72767857143,326804.3125
0.33505,13.067200183868408,51.9746541109952,51251.01171875,327523.5
0.33535,13.07828974723816,51.99827645041726,51842.29575892857,328455.3125
0.3354,13.08937931060791,52.02189878983931,52433.579799107145,330576.53125
0.3367,13.101380983988443,52.04552112926137,53024.86383928572,332697.75
0.337,13.113382657368978,52.069143468683414,53616.14787946429,333946.375
0.3372,13.125384330749512,52.09276580810547,54207.431919642855,337114.140625
0.3383,13.137386004130045,52.11397476196289,54798.71595982143,340281.90625
0.3386,13.14938767751058,52.13518371582031,55390.0,342303.975
0.3388,13.161389350891113,52.156392669677736,55805.08203125,344326.04375
0.3395,13.176265907287597,52.17760162353515,56220.1640625,346348.1125
0.3402,13.191142463684082,52.19881057739258,56688.243489583336,348370.18125
0.3408,13.206019020080566,52.20301532745361,57156.322916666664,350392.25
0.34115,13.220895576477051,52.20722007751465,57624.40234375,352723.515625
0.342,13.235772132873535,52.211424827575684,58397.0546875,355054.78125
0.3428,13.24622974395752,52.21562957763672,59169.70703125,356500.68303571426
0.34345,13.256687355041503,52.21836853027344,59942.359375,357946.5848214286
0.3436,13.267144966125489,52.221107482910156,60119.25,359392.48660714284
0.3438,13.277602577209473,52.226112365722656,60296.140625,360838.38839285716
0.3442,13.288060188293457,52.22625732421875,60473.03125,362284.2901785714
0.3443,13.2987060546875,52.226402282714844,60649.921875,363730.19196428574
0.3444,13.309351921081543,52.22654724121094,60977.888671875,365176.09375
0.3446,13.319997787475586,52.22573471069336,61305.85546875,366730.578125
0.3452,13.330643653869629,52.22621154785156,61633.822265625,368285.0625
0.3455,13.341289520263672,52.23397954305013,61961.7890625,369839.546875
0.3459,13.351935386657715,52.241747538248696,62771.729166666664,371394.03125
0.3468,13.362581253051758,52.249515533447266,63581.669270833336,374197.3984375
0.3475,13.3732271194458,52.26143836975098,64391.609375,377000.765625
0.348,13.383872985839844,52.27336120605469,65107.713541666664,379804.1328125
0.34855,13.394518852233887,52.270935694376625,65823.81770833333,382607.5
0.34945,13.40516471862793,52.26851018269857,66539.921875,384357.3734375
0.3496,13.415810585021973,52.26608467102051,67094.38671875,386107.246875
0.35055,13.425947666168213,52.263659159342446,67648.8515625,387857.1203125
0.3506,13.436084747314453,52.26123364766439,68094.71484375,389606.99375
0.3508,13.44296932220459,52.25880813598633,68540.578125,391356.8671875
0.3512,13.449853897094727,52.258060455322266,68986.44140625,393106.740625
0.35225,13.456738471984863,52.255730628967285,69432.3046875,394856.6140625
0.3525,13.463623046875,52.253400802612305,69625.59375,396606.4875
0.35265,13.470507621765137,52.251070976257324,69768.4375,398356.3609375
0.3528,13.477392196655273,52.248741149902344,69933.43359375,400106.234375
0.35295,13.48427677154541,52.24560356140137,70098.4296875,401856.1078125
0.353,13.491161346435547,52.24246597290039,70736.90234375,403605.98125
0.3536,13.498045921325684,52.242401123046875,71375.375,405355.8546875
0.3542,13.50493049621582,52.24425506591797,72013.84765625,407105.728125
0.3544,13.511815071105957,52.242584228515625,72652.3203125,408855.6015625
0.3546,13.518699645996094,52.2452278137207,73290.79296875,410605.475
0.3561,13.52558422088623,52.245656967163086,73929.265625,412355.3484375
0.3562,13.532468795776367,52.24608612060547,74086.96875,414105.221875
0.35635,13.539353370666504,52.248772621154785,74244.671875,415855.0953125
0.35655,13.54623794555664,52.2514591217041,74979.966796875,417604.96875
0.3568,13.553122520446777,52.25414562225342,75715.26171875,418719.8359375
0.357,13.556550979614258,52.256832122802734,76450.556640625,419834.703125
0.3572,13.559858322143555,52.25951862335205,77185.8515625,420949.5703125
0.35785,13.57763659954071,52.26220512390137,77921.146484375,422064.4375
0.35875,13.595414876937866,52.264891624450684,78656.44140625,425915.84375
0.3604,13.613193154335022,52.267578125,79391.736328125,429595.475
0.36125,13.630971431732178,52.27357864379883,80127.03125,433275.10625
0.3622,13.648749709129333,52.279579162597656,80832.20703125,436954.7375
0.3624,13.66652798652649,52.27844524383545,81537.3828125,440634.36875
0.3628,13.684306263923645,52.27731132507324,82525.958984375,444314.0
0.364,13.7020845413208,52.276177406311035,83514.53515625,446964.65625
0.3648,13.714284896850586,52.27504348754883,84503.111328125,449615.3125
0.36545,13.720983664194742,52.27442932128906,85491.6875,452265.96875
0.3657,13.7276824315389,52.2738151550293,85802.8828125,454916.625
0.3658,13.734381198883057,52.27320098876953,86332.10481770833,457567.28125
0.3664,13.741079966227213,52.27750015258789,86861.32682291667,460217.9375
0.36665,13.747778733571371,52.27732594807943,87390.548828125,462868.59375
0.3674,13.754477500915527,52.27715174357096,87919.77083333333,464749.6979166667
0.3678,13.760765075683594,52.2769775390625,88448.99283854167,466630.8020833333
0.368,13.765874544779459,52.27680333455404,88978.21484375,468511.90625
0.3687,13.770984013875326,52.27662913004557,89507.43684895833,471779.15625
0.3688,13.776093482971191,52.27645492553711,90036.65885416667,472716.5833333333
0.3692,13.781202952067057,52.259830474853516,90565.880859375,473654.0104166667
0.36925,13.786312421162924,52.25142574310303,91095.10286458333,474591.4375
0.37,13.791421890258789,52.24302101135254,91624.32486979167,477019.78571428574
0.3704,13.797860145568848,52.23461627960205,92153.546875,479448.1339285714
0.3708,13.804298400878906,52.22621154785156,93253.60546875,481876.48214285716
0.372,13.823545455932617,52.22659111022949,94353.6640625,484304.83035714284
0.3722,13.826274871826172,52.22697067260742,94730.1875,486733.1785714286
0.3724,13.829004287719727,52.2291259765625,95106.7109375,489161.52678571426
0.37255,13.840894937515259,52.23128128051758,95483.234375,491589.875
0.3732,13.852785587310791,52.233436584472656,95859.7578125,495061.14375
0.37325,13.864676237106323,52.263136545817055,96236.28125,498532.4125
0.3756,13.876566886901855,52.29283650716146,97150.609375,502003.68125
0.376,13.880446434020996,52.32253646850586,98064.9375,505474.95
0.3761,13.884325981140137,52.3265749613444,98979.265625,508946.21875
0.37615,13.888205528259277,52.330613454182945,99893.59375,510737.41015625
0.3766,13.892085075378418,52.334651947021484,100511.8046875,512528.6015625
0.37705,13.900916686424843,52.35878372192383,101130.015625,514319.79296875
0.37815,13.909748297471266,52.38291549682617,102902.9921875,516110.984375
0.379,13.91857990851769,52.407047271728516,103942.21354166667,517902.17578125
0.3792,13.927411519564115,52.41354751586914,104981.43489583333,519693.3671875
0.3802,13.936243130610539,52.432334899902344,106020.65625,521484.55859375
0.38025,13.945074741656963,52.436697006225586,107059.87760416667,523275.75
0.3818,13.953906352703388,52.44105911254883,108099.09895833333,526859.1979166666
0.38275,13.962737963749813,52.43754577636719,109138.3203125,530442.6458333334
0.383,13.971569574796236,52.43403244018555,109724.4140625,534026.09375
0.3838,13.980401185842661,52.44319725036621,110310.5078125,537609.5416666666
0.3846,13.989232796889086,52.452362060546875,111052.4951171875,541192.9895833334
0.3848,13.998064407935509,52.45275561014811,111794.482421875,544776.4375
0.3854,14.006896018981934,52.45314915974935,112536.4697265625,546538.15625
0.3855,14.008720874786377,52.453542709350586,113278.45703125,548299.875
0.3856,14.01054573059082,52.45393625895182,114020.4443359375,552714.6586538461
0.386,14.018223762512207,52.45432980855306,114762.431640625,557129.4423076923
0.3864,14.033117866516113,52.4547233581543,115504.4189453125,561544.2259615385
0.3883,14.048011970520019,52.47123146057129,116246.40625,565959.0096153846
0.3884,14.062906074523926,52.48773956298828,117662.20089285714,570373.7932692308
0.39,14.077800178527832,52.50453567504883,119077.99553571429,574788.5769230769
0.3902,14.092694282531738,52.50273005167643,120493.79017857143,579203.3605769231
0.3904,14.095795631408691,52.50092442830404,121909.58482142857,583618.1442307692
0.3906,14.11029863357544,52.49911880493164,123325.37946428571,588032.9278846154
0.3934,14.124801635742188,52.506263732910156,124741.17410714286,592447.7115384615
0.3947,14.139304637908936,52.50638389587402,126156.96875,596862.4951923077
0.3964,14.153807640075684,52.50650405883789,127682.89453125,601277.2788461539
0.39735,14.168310642242432,52.50368404388428,129208.8203125,605692.0625
0.3978,14.18281364440918,52.500864028930664,130734.74609375,608524.6875
0.3984,14.190492418077257,52.49804401397705,132260.671875,611357.3125
0.399,14.198171191745335,52.49522399902344,132723.109375,614189.9375
0.39905,14.205849965413412,52.49813570295061,133185.546875,617022.5625
0.4006,14.21352873908149,52.50104740687779,134075.46306818182,619855.1875
0.40085,14.221207512749565,52.50395911080496,134965.37926136365,620840.1875
0.40095,14.228886286417643,52.506870814732146,135855.29545454544,621318.8125
0.4025,14.23656506008572,52.50978251865932,136745.21164772726,628837.625
0.4027,14.244243833753798,52.5126942225865,137635.1278409091,629863.9375
0.403,14.251922607421875,52.51560592651367,138525.0440340909,631575.203125
0.4038,14.2603178024292,52.5192813873291,139414.96022727274,633286.46875
0.4042,14.265577588762556,52.52295684814453,140304.87642045456,634997.734375
0.40425,14.270837375095912,52.52929878234863,141194.79261363635,636709.0
0.4046,14.276097161429268,52.535640716552734,142084.70880681818,638741.5
0.405,14.281356947762626,52.547024318150115,142974.625,640774.0
0.4055,14.286616734095983,52.55840791974749,144390.0,642806.5
0.40645,14.291876520429339,52.56979152134487,145805.375,646017.4722222222
0.4068,14.297136306762695,52.58117512294224,146912.3359375,649228.4444444445
0.40775,14.305174350738525,52.59255872453962,148019.296875,652439.4166666666
0.4089,14.313212394714355,52.603942326136995,149650.453125,655650.3888888889
0.4092,14.321250438690186,52.615325927734375,150570.27604166666,658861.3611111111
0.4098,14.329288482666016,52.62833786010742,151490.09895833334,662072.3333333334
0.41035,14.333289040459526,52.630086517333986,152409.921875,665283.3055555555
0.41145,14.337289598253038,52.63183517456055,154819.921875,668494.2777777778
0.4115,14.341290156046549,52.63358383178711,154904.9453125,671705.25
0.41165,14.345290713840061,52.63533248901367,154989.96875,672794.9791666666
0.4118,14.349291271633572,52.637081146240234,155510.64583333334,673884.7083333334
0.4121,14.353291829427084,52.643149058024086,156031.32291666666,674974.4375
0.41275,14.357292387220594,52.649216969807945,156552.0,677518.4204545454
0.413,14.361292945014107,52.6552848815918,157234.8203125,680062.4034090909
0.4132,14.365293502807617,52.659524281819664,157917.640625,682606.3863636364
0.4136,14.36810302734375,52.663763682047524,158600.4609375,685150.3693181818
0.4142,14.375927925109863,52.66800308227539,159283.28125,687694.3522727273
0.4144,14.383752822875977,52.66536331176758,159966.1015625,690238.3352272727
0.4145,14.39157772064209,52.65956731942984,160648.921875,692782.3181818182
0.415,14.399402618408203,52.653771327092095,161860.265625,695326.3011363636
0.41555,14.407227516174316,52.647975334754356,163080.28125,697870.2840909091
0.4172,14.41505241394043,52.64217934241662,164212.15625,700414.2670454546
0.41725,14.415963172912598,52.63638335007887,165344.03125,702958.25
0.41735,14.416873931884766,52.630587357741135,166475.90625,705429.5446428572
0.4176,14.417784690856934,52.6247913654034,166903.921875,707900.8392857143
0.4178,14.420740445454916,52.61899537306566,167331.9375,710372.1339285715
0.41865,14.423696200052897,52.61319938072791,168353.796875,712843.4285714285
0.4192,14.426651954650879,52.607403388390175,169535.15,715314.7232142857
0.4194,14.427963256835938,52.60160739605244,170716.503125,717786.0178571428
0.42025,14.429011154174805,52.59581140371469,171897.85625,720257.3125
0.4206,14.430059051513672,52.59001541137695,173079.209375,724890.9196428572
0.42135,14.43110694885254,52.59736633300781,174260.5625,729524.5267857143
0.4214,14.432154846191406,52.60471725463867,175512.0625,734158.1339285715
0.4218,14.433202743530273,52.59730784098307,176763.5625,738791.7410714285
0.4222,14.434906959533691,52.589898427327476,178015.0625,743425.3482142857
0.42415,14.44223149617513,52.582489013671875,179266.5625,748058.9553571428
0.4257,14.449556032816568,52.575079600016274,180692.10714285713,752692.5625
0.4258,14.456880569458008,52.56767018636068,182117.6517857143,754839.375
0.4268,14.458375215530396,52.56026077270508,183543.19642857142,756986.1875
0.4271,14.459869861602783,52.554398430718315,184968.74107142858,759133.0
0.4274,14.461364507675171,52.54853608873155,186394.2857142857,760805.0
0.428,14.462859153747559,52.54267374674479,187819.83035714287,762203.1875
0.4283,14.464191913604736,52.536811404758026,189245.375,763601.375
0.4284,14.465524673461914,52.53094906277127,189958.075,764999.5625
0.42845,14.467721557617187,52.52508672078451,190670.775,766397.75
0.4292,14.46991844177246,52.519224378797745,191383.475,770833.1875
0.4303,14.472115325927735,52.51336203681098,192096.175,778426.6875
0.4307,14.474312210083008,52.50749969482422,192808.875,780517.75
0.431,14.476509094238281,52.501637352837456,193521.575,781760.9375
0.43115,14.477707386016846,52.49577501085069,194234.275,783004.125
0.4316,14.47890567779541,52.48991266886393,194946.975,785481.0961538461
0.4318,14.480669021606445,52.48405032687717,195659.675,787958.0673076923
0.43195,14.483642578125,52.47818798489041,196372.375,790435.0384615385
0.4324,14.486616134643555,52.47232564290365,197256.984375,792912.0096153846
0.4328,14.48958969116211,52.466463300916885,197871.6953125,795388.9807692308
0.4331,14.493854999542236,52.46060095893012,198486.40625,797865.9519230769
0.4334,14.498120307922363,52.45473861694336,199556.671875,800342.9230769231
0.4348,14.50238561630249,52.45975112915039,200626.9375,802819.8942307692
0.435,14.506650924682617,52.45426712036133,201697.203125,805296.8653846154
0.4362,14.513456344604492,52.44878311157227,202767.46875,807773.8365384615
0.4365,14.513994455337524,52.4432991027832,203837.734375,810250.8076923077
0.4372,14.514532566070557,52.43781509399414,205890.890625,812727.7788461539
0.4373,14.515070676803589,52.43233108520508,206287.3125,815204.75
0.4375,14.515608787536621,52.42684707641602,206683.734375,816272.03125
0.43775,14.516146898269653,52.421363067626956,207096.8984375,817339.3125
0.438,14.516685009002686,52.41587905883789,207510.0625,820226.39375
0.43865,14.517223119735718,52.41039505004883,208322.4375,823113.475
0.4388,14.51776123046875,52.404911041259766,208551.890625,826000.55625
0.439,14.51818037033081,52.40773391723633,208781.34375,828887.6375
0.43915,14.518599510192871,52.405866622924805,209010.796875,831774.71875
0.44,14.519018650054932,52.40399932861328,210600.046875,834661.8
0.441,14.519437789916992,52.41006660461426,212189.296875,837548.88125
0.4414,14.520468711853027,52.416133880615234,213778.546875,840435.9625
0.4422,14.521499633789062,52.406864929199216,215367.796875,843323.04375
0.4429,14.524405772869404,52.397595977783205,216957.046875,846210.125
0.44305,14.527311911949745,52.388327026367186,217149.96875,849097.20625
0.4434,14.530218051030086,52.379058074951175,217853.75,851984.2875
0.4438,14.533124190110426,52.369789123535156,218536.515625,854871.36875
0.444,14.536030329190767,52.35319137573242,219219.28125,857758.45
0.4455,14.538936468271109,52.33659362792969,222660.0,860645.53125
0.44555,14.54184260735145,52.31999588012695,222768.75,863532.6125
0.44595,14.544748746431791,52.30339813232422,223772.28125,866419.69375
0.4468,14.547654885512133,52.286800384521484,224534.1640625,869306.775
0.44705,14.550561024592472,52.27960501776801,225296.046875,872193.85625
0.44745,14.553467163672813,52.27240965101454,226168.5752840909,875080.9375
0.448,14.556373302753155,52.26521428426107,227041.10369318182,878870.5
0.4488,14.559279441833496,52.2580189175076,227913.63210227274,881255.4791666666
0.4494,14.565852165222168,52.25082355075412,228786.16051136365,883640.4583333334
0.44965,14.569673538208008,52.24362818400065,229658.68892045456,886025.4375
0.4502,14.573494911193848,52.23643281724718,230531.21732954544,888021.125
0.45025,14.574955622355143,52.229237450493706,231403.74573863635,890016.8125
0.4506,14.57641633351644,52.222042083740234,232276.27414772726,892938.7291666666
0.4508,14.577877044677734,52.22112464904785,233148.80255681818,895860.6458333334
0.451,14.583535194396973,52.22020721435547,234021.3309659091,898782.5625
0.45135,14.589193344116211,52.219414710998535,234893.859375,901704.4791666666
0.4528,14.59485149383545,52.2186222076416,235769.2671875,904626.3958333334
0.4531,14.59646201133728,52.21782970428467,236644.675,907548.3125
0.4532,14.598072528839111,52.217037200927734,237520.0828125,908344.0
0.45335,14.599683046340942,52.2135124206543,238395.490625,909139.6875
0.4536,14.601293563842773,52.20998764038086,239270.8984375,910036.625
0.45375,14.602904081344604,52.208200454711914,240146.30625,910933.5625
0.4538,14.604514598846436,52.20641326904297,241021.7140625,912341.34375
0.45445,14.606125116348267,52.19545936584473,241897.121875,913749.125
0.4546,14.607735633850098,52.184505462646484,242772.5296875,917342.2410714285
0.4553,14.613627910614014,52.17355155944824,243647.9375,920935.3571428572
0.4558,14.61952018737793,52.16259765625,245154.6328125,924528.4732142857
0.45665,14.625412464141846,52.147789001464844,246661.328125,928121.5892857143
0.457,14.631304740905762,52.13298034667969,248465.4765625,931714.7053571428
0.45815,14.636103221348353,52.13016967773437,250269.625,935307.8214285715
0.45895,14.640901701790947,52.127359008789064,252306.34765625,938900.9375
0.459,14.645700182233538,52.12454833984375,254343.0703125,939088.1875
0.46085,14.65049866267613,52.12173767089844,256379.79296875,947155.0625
0.4609,14.655297143118721,52.118927001953125,258416.515625,947964.5
0.4611,14.660095623561315,52.11611633300781,259139.109375,948773.9375
0.4612,14.664894104003906,52.1133056640625,259481.34375,949583.375
0.4614,14.665744400024414,52.110494995117186,259823.578125,950392.8125
0.46175,14.666594696044921,52.10768432617188,260290.34895833334,951202.25
0.4618,14.66744499206543,52.10487365722656,260757.11979166666,953095.53125
0.46245,14.668295288085938,52.10748291015625,261223.890625,954988.8125
0.46285,14.669145584106445,52.11009216308594,262018.796875,956882.09375
0.463,14.669995880126953,52.112701416015625,262540.3541666667,958775.375
0.4634,14.67084617614746,52.10891342163086,263061.9114583333,960668.65625
0.46365,14.67169647216797,52.09759712219238,263583.46875,962561.9375
0.4639,14.672546768188477,52.086280822753906,264114.375,964455.21875
0.4642,14.673397064208984,52.07496452331543,265156.2125,966348.5
0.4652,14.674313735961913,52.06364822387695,266198.05,968241.78125
0.4655,14.675230407714844,52.05360269546509,267239.8875,970135.0625
0.46625,14.676147079467773,52.04355716705322,268281.725,974950.625
0.4665,14.677063751220704,52.03351163864136,269323.5625,977611.9583333334
0.467,14.677980422973633,52.02346611022949,270310.4427083333,980273.2916666666
0.4676,14.680912653605143,52.01342058181763,271297.3229166667,982934.625
0.4681,14.683844884236654,52.00337505340576,272284.203125,986549.375
0.4684,14.686777114868164,51.9933295249939,273271.0833333333,987834.4642857143
0.4686,14.687390089035034,51.98328399658203,274257.9635416667,989119.5535714285
0.46875,14.688003063201904,51.98200988769531,275244.84375,990404.6428571428
0.4688,14.688616037368774,51.980735778808594,276427.60546875,991689.7321428572
0.469,14.689229011535645,51.974395751953125,277610.3671875,992974.8214285715
0.4694,14.69184947013855,51.968055725097656,278793.12890625,994259.9107142857
0.46965,14.694469928741455,51.96698570251465,279975.890625,995545.0
0.4702,14.69709038734436,51.96591567993164,281158.65234375,998832.7232142857
0.4704,14.699710845947266,51.96381759643555,282341.4140625,1002120.4464285715
0.4716,14.702331304550171,51.96457290649414,283524.17578125,1005408.1696428572
0.47365,14.704951763153076,51.94276879050515,284706.9375,1008695.8928571428
0.47385,14.707572221755981,51.920964674516156,285307.34375,1011983.6160714285
0.4742,14.710192680358887,51.899160558527164,286462.640625,1015271.3392857143
0.47445,14.709672609965006,51.87735644253817,287617.9375,1018559.0625
0.4747,14.709152539571127,51.85555232654918,288773.234375,1019408.375
0.47505,14.708632469177246,51.833748210560195,289928.53125,1020799.5625
0.4751,14.708112398783365,51.8119440945712,291083.828125,1021048.875
0.47595,14.707592328389486,51.79013997858221,292239.125,1025454.8125
0.476,14.707072257995605,51.76833586259322,293394.421875,1028724.3828125
0.477,14.709593772888184,51.74653174660423,294549.71875,1031993.953125
0.4782,14.71141791343689,51.724727630615234,295705.015625,1035263.5234375
0.4785,14.713242053985596,51.71479797363281,296860.3125,1038533.09375
0.47855,14.715066194534302,51.70486831665039,297029.65625,1041802.6640625
0.4788,14.716890335083008,51.69493865966797,298171.078125,1045072.234375
0.4792,14.71973603112357,51.68500900268555,299312.5,1048341.8046875
0.4809,14.722581727164131,51.667868296305336,300453.921875,1051611.375
0.48115,14.725427423204694,51.65072758992513,301595.34375,1053053.625
0.4812,14.728273119245257,51.63358688354492,302736.765625,1055294.325
0.482,14.73111881528582,51.6135139465332,303878.1875,1057535.025
0.4822,14.73396451132638,51.60769271850586,305019.609375,1059775.725
0.4825,14.736810207366943,51.59705924987793,306161.03125,1062016.425
0.48305,14.739655903407506,51.58642578125,306911.484375,1064257.125
0.48335,14.742501599448067,51.57579231262207,307661.9375,1067180.65625
0.4834,14.74534729548863,51.56515884399414,309728.984375,1070104.1875
0.48475,14.748192991529192,51.55467224121094,311796.03125,1073027.71875
0.4851,14.751038687569755,51.544185638427734,312236.28125,1075951.25
0.48515,14.753884383610316,51.53369903564453,312676.53125,1077124.825
0.486,14.756730079650879,51.52321243286133,314305.484375,1078298.4
0.48635,14.757145166397095,51.512725830078125,315934.4375,1079471.975
0.4864,14.75756025314331,51.50223922729492,316367.19375,1080645.55
0.48665,14.757975339889526,51.50027656555176,316799.95,1081819.125
0.4868,14.758390426635742,51.498313903808594,317232.70625,1084796.3541666667
0.487,14.758060455322266,51.48483085632324,317665.4625,1087773.5833333333
0.48755,14.758705615997314,51.47134780883789,318098.21875,1090750.8125
0.4882,14.759350776672363,51.45786476135254,319237.875,1093728.0416666667
0.4896,14.759995937347412,51.44438171386719,320242.9375,1096705.2708333333
0.48965,14.760641098022461,51.440650939941406,321248.0,1099682.5
0.4898,14.76128625869751,51.436920166015625,322253.0625,1100870.9375
0.4901,14.761931419372559,51.42499694824219,323258.125,1102059.375
0.4906,14.762576580047607,51.41307373046875,324263.1875,1103625.375
0.49105,14.763221740722656,51.40115051269531,325268.25,1103931.75
0.49115,14.763866901397705,51.389227294921874,326273.3125,1104266.5
0.49155,14.764512062072754,51.37730407714844,327278.375,1106862.625
0.49275,14.765157222747803,51.365380859375,330556.3125,1109458.75
0.4928,14.765802383422852,51.353457641601565,331555.34375,1112054.875
0.49345,14.76535758972168,51.34153442382812,332554.375,1114651.0
0.49355,14.764912796020507,51.329611206054686,334452.4285714286,1117247.125
0.4944,14.764468002319337,51.31768798828125,336350.48214285716,1119188.625
0.4945,14.764023208618164,51.294206619262695,338248.53571428574,1121130.125
0.4948,14.763578414916992,51.27072525024414,340146.58928571426,1125200.75
0.4959,14.76612663269043,51.247243881225586,342044.64285714284,1129271.375
0.4986,14.768674850463867,51.22376251220703,343942.6964285714,1143742.875
0.49935,14.771223068237305,51.21217918395996,345840.75,1146265.675
0.4996,14.773771286010742,51.20059585571289,346775.5216346154,1148788.475
0.4998,14.772356033325195,51.18901252746582,347710.29326923075,1151311.275
0.5004,14.773098945617676,51.17742919921875,348645.0649038461,1153834.075
0.5007,14.772362836201985,51.16584587097168,349579.83653846156,1156356.875
0.50165,14.771626726786296,51.15426254272461,350514.60817307694,1161025.5
0.5017,14.770890617370606,51.14267921447754,351449.3798076923,1161252.5
0.5023,14.770154507954915,51.13109588623047,352384.1514423077,1162623.25
0.5027,14.769418398539225,51.1195125579834,353318.92307692306,1164350.75
0.5038,14.768682289123536,51.10792922973633,354253.69471153844,1169846.5
0.50455,14.767946179707845,51.10821024576823,355188.4663461539,1175342.25
0.50475,14.767210070292155,51.10849126180013,356123.23798076925,1175980.125
0.5048,14.766473960876464,51.10877227783203,357058.0096153846,1177656.46875
0.50495,14.765737851460775,51.115224838256836,357992.78125,1179332.8125
0.5054,14.765001742045085,51.12167739868164,359117.9895833333,1181009.15625
0.50605,14.764265632629394,51.12751261393229,360243.1979166667,1182685.5
0.50625,14.763529523213704,51.133347829182945,361368.40625,1184010.7556818181
0.5066,14.762793413798015,51.139183044433594,362224.3385416667,1185336.0113636365
0.5072,14.762057304382324,51.13162485758463,363080.2708333333,1186661.2670454546
0.5074,14.7622652053833,51.12406667073568,363936.203125,1187986.5227272727
0.5078,14.762749195098877,51.11650848388672,364792.1354166667,1189311.7784090908
0.508,14.763233184814453,51.11236572265625,365648.0677083333,1190637.0340909092
0.5088,14.76371717453003,51.10480880737305,366504.0,1191962.2897727273
0.509,14.764201164245605,51.097251892089844,367263.328125,1193287.5454545454
0.5094,14.764818572998047,51.08969497680664,368022.65625,1194612.8011363635
0.5096,14.765435981750489,51.08926773071289,368781.984375,1195938.0568181819
0.50985,14.766053390502929,51.09418296813965,369541.3125,1197263.3125
0.5106,14.76667079925537,51.099098205566406,371134.7291666667,1198588.5681818181
0.5114,14.767288208007812,51.089778900146484,372728.1458333333,1199913.8238636365
0.51145,14.767013549804688,51.08681583404541,374321.5625,1201239.0795454546
0.5116,14.766738891601562,51.083852767944336,375060.3828125,1202564.3352272727
0.5118,14.766471862792969,51.08088970184326,375799.203125,1203889.5909090908
0.5122,14.764330455235072,51.07792663574219,376538.0234375,1205214.8465909092
0.51265,14.762189047677177,51.07198969523112,377276.84375,1206540.1022727273
0.51295,14.76004764011928,51.066052754720054,377961.78125,1207865.3579545454
0.513,14.757906232561384,51.060115814208984,378378.390625,1209190.6136363635
0.51325,14.755764825003487,51.03551979064942,378795.0,1210515.8693181819
0.5136,14.753623417445592,51.01092376708984,381021.51875,1211841.125
0.5144,14.751482009887695,50.986327743530275,383248.0375,1217172.5625
0.51615,14.751587390899658,50.9617317199707,385474.55625,1222504.0
0.51645,14.751692771911621,50.93713569641113,387701.075,1224574.0
0.5178,14.751798152923584,50.912539672851565,389927.59375,1228870.59375
0.518,14.751903533935547,50.88794364929199,390934.640625,1233167.1875
0.5186,14.752089500427246,50.86334762573242,391941.6875,1237463.78125
0.51955,14.751228014628092,50.83875160217285,392948.734375,1241760.375
0.52,14.75036652882894,50.81415557861328,393955.78125,1243413.875
0.5204,14.749505043029785,50.80705337524414,394962.828125,1245067.375
0.52045,14.750199953715006,50.799951171875,395969.875,1246720.875
0.52055,14.750894864400228,50.79284896850586,396233.90625,1248374.375
0.5218,14.75158977508545,50.78574676513672,397301.9375,1250027.875
0.5222,14.752542223249163,50.77864456176758,398369.96875,1251681.375
0.52225,14.753494671412877,50.77598762512207,399438.0,1253334.875
0.5224,14.754447119576591,50.77333068847656,400047.34375,1254988.375
0.5226,14.755399567740303,50.76970291137695,400656.6875,1256641.875
0.5228,14.756352015904017,50.76841735839844,401266.03125,1258295.375
0.52305,14.757304464067731,50.75451889038086,401875.375,1259948.875
0.524,14.758256912231445,50.74062042236328,403356.1041666667,1261602.375
0.5245,14.759094510759626,50.726721954345706,404836.8333333333,1263255.875
0.52495,14.759932109287806,50.712823486328126,406317.5625,1266274.1875
0.5264,14.760769707815987,50.69892501831055,407332.796875,1269292.5
0.5265,14.76160730634417,50.691768646240234,408348.03125,1272310.8125
0.52655,14.76244490487235,50.68461227416992,410130.21875,1275329.125
0.52765,14.76328250340053,50.67745590209961,411912.40625,1279588.125
0.5278,14.764120101928711,50.6702995300293,412708.62053571426,1283847.125
0.5287,14.76231606801351,50.663143157958984,413504.8348214286,1288106.125
0.5288,14.760512034098307,50.65598678588867,414301.04910714284,1289461.875
0.5292,14.758708000183105,50.64137649536133,415097.26339285716,1290817.625
0.5298,14.756519675254822,50.626766204833984,415893.4776785714,1292173.375
0.53,14.754331350326538,50.61884689331055,416689.69196428574,1293529.125
0.53075,14.752143025398254,50.59814707438151,417485.90625,1294884.875
0.53085,14.74995470046997,50.577447255452476,419149.9479166667,1296240.625
0.5318,14.747766375541687,50.55674743652344,420813.9895833333,1298161.5340909092
0.53255,14.745578050613403,50.549564361572266,422478.03125,1300082.4431818181
0.5326,14.74338972568512,50.542381286621094,423675.21875,1302003.3522727273
0.5332,14.741201400756836,50.54327964782715,424872.40625,1303924.2613636365
0.5338,14.739013075828552,50.5441780090332,426302.859375,1305845.1704545454
0.5344,14.736824750900269,50.546451568603516,427733.3125,1307766.0795454546
0.5348,14.734636425971985,50.54452896118164,429163.765625,1309686.9886363635
0.53495,14.732448101043701,50.53347969055176,430594.21875,1311607.8977272727
0.5358,14.730259776115417,50.522430419921875,431435.40625,1313528.8068181819
0.53595,14.728071451187134,50.51850544322621,432276.59375,1315449.7159090908
0.5371,14.72588312625885,50.51458046653054,433248.96875,1317370.625
0.5372,14.723694801330566,50.510655489834875,434626.953125,1317452.3125
0.5376,14.722176551818848,50.5067305131392,436004.9375,1317534.0
0.5388,14.720658302307129,50.50280553644354,437382.921875,1320447.0625
0.5398,14.718125343322754,50.49888055974787,438760.90625,1323360.125
0.5402,14.716654777526855,50.4949555830522,440138.890625,1326273.1875
0.54055,14.7129487991333,50.49103060635653,441516.875,1329186.25
0.5416,14.709242820739746,50.48710562966087,443673.45625,1332099.3125
0.5428,14.705353736877441,50.483180652965196,445830.0375,1335012.375
0.5434,14.706036949157715,50.47925567626953,447986.61875,1337925.4375
0.54385,14.706720161437989,50.4569730758667,450143.2,1340838.5
0.54455,14.707403373718261,50.43469047546387,452299.78125,1344557.1458333333
0.54605,14.708086585998535,50.412407875061035,456277.34375,1348275.7916666667
0.5464,14.708769798278809,50.3901252746582,456846.8177083333,1351994.4375
0.5466,14.709912300109863,50.38593292236328,457416.2916666667,1355713.0833333333
0.5472,14.711359977722168,50.38174057006836,457985.765625,1359431.7291666667
0.5473,14.712807655334473,50.37547302246094,458555.2395833333,1363150.375
0.5476,14.714255332946777,50.369205474853516,459124.7135416667,1365902.0833333333
0.54835,14.715703010559082,50.36117362976074,459694.1875,1368653.7916666667
0.54945,14.717150688171387,50.35314178466797,462092.8125,1371405.5
0.5502,14.718598365783691,50.345109939575195,464491.4375,1375084.125
0.5504,14.720046043395996,50.33707809448242,465875.9895833333,1377260.425
0.5508,14.7214937210083,50.32412367600661,467260.5416666667,1379436.725
0.5519,14.722608089447021,50.3111692575308,468645.09375,1381613.025
0.552,14.723722457885742,50.298214839054985,469276.859375,1383789.325
0.55235,14.726922988891602,50.28526042057918,469908.625,1385965.625
0.5528,14.730123519897461,50.27230600210336,470540.390625,1387533.7
0.55325,14.732503414154053,50.259351583627556,471172.15625,1389101.775
0.5538,14.734883308410645,50.24639716515174,471708.53125,1390669.85
0.554,14.734598159790039,50.233442746675934,472474.2890625,1392237.925
0.55455,14.736100469316755,50.22048832820012,473240.046875,1393806.0
0.5548,14.73760277884347,50.20753390972431,474005.8046875,1392940.875
0.55545,14.739105088370186,50.1945794912485,474771.5625,1393374.0625
0.55605,14.740607397896904,50.18162507277269,477199.0833333333,1393807.25
0.5562,14.74210970742362,50.168670654296875,479626.6041666667,1398689.1875
0.55725,14.743612016950335,50.141972064971924,482054.125,1403571.125
0.5588,14.74511432647705,50.11527347564697,484337.03541666665,1408453.0625
0.5602,14.746870994567871,50.08857488632202,486619.94583333336,1413335.0
0.561,14.751172065734863,50.06187629699707,488902.85625,1418216.9375
0.5626,14.75367088317871,50.03517770767212,491185.76666666666,1423098.875
0.5641,14.756169700622559,50.00847911834717,493468.6770833333,1430513.375
0.56415,14.758668518066406,49.98178052902222,495751.5875,1430734.375
0.565,14.761167335510255,49.955081939697266,498034.4979166667,1434866.0
0.5672,14.763666152954102,49.92383804321289,500317.4083333333,1438997.625
0.5687,14.766426086425781,49.89259414672851,502600.31875,1443129.25
0.5688,14.769186019897461,49.86135025024414,504883.2291666667,1443891.075
0.5692,14.770672798156738,49.83010635375977,507166.13958333334,1444652.9
0.5694,14.771685123443604,49.79886245727539,509449.05,1445414.725
0.5696,14.772697448730469,49.79999760219029,511731.96041666664,1446176.55
0.56975,14.773425420125326,49.80113274710519,514014.87083333335,1446938.375
0.5712,14.774153391520182,49.80226789202009,516297.78125,1449743.625
0.5714,14.774881362915039,49.80340303693499,516775.828125,1451680.325
0.5719,14.775393199920654,49.804538181849885,517253.875,1453617.025
0.57245,14.77590503692627,49.80567332676479,517936.0625,1455553.725
0.5734,14.776416873931884,49.80680847167969,518868.078125,1457490.425
0.5736,14.7769287109375,49.803287506103516,519800.09375,1459427.125
0.5744,14.777440547943115,49.79633331298828,520510.9270833333,1461363.825
0.5746,14.77795238494873,49.802555084228516,521221.7604166667,1463300.525
0.5748,14.778464221954346,49.81143760681152,521932.59375,1465237.225
0.5752,14.77897605895996,49.82032012939453,523602.22265625,1467173.925
0.5756,14.779487895965577,49.83119201660156,525271.8515625,1469110.625
0.5766,14.779999732971191,49.819580078125,526941.48046875,1471047.325
0.577,14.776931762695312,49.80796813964844,528611.109375,1472984.025
0.5778,14.7726411819458,49.796356201171875,530280.73828125,1474920.725
0.5786,14.765972137451172,49.78474426269531,531950.3671875,1476857.425
0.5787,14.765109947749547,49.77676868438721,533619.99609375,1478794.125
0.57965,14.76424775804792,49.7687931060791,535289.625,1482020.125
0.5799,14.763385568346296,49.760817527770996,536052.1375,1485246.125
0.5802,14.762523378644671,49.75284194946289,536814.65,1486764.6964285714
0.5808,14.761661188943046,49.74260711669922,537577.1625,1488283.267857143
0.5814,14.76079899924142,49.731422424316406,538339.675,1489801.8392857143
0.5817,14.759936809539795,49.72203118460519,539102.1875,1491320.4107142857
0.5829,14.75907461983817,49.71263994489397,540597.3125,1492838.982142857
0.583,14.758212430136544,49.70324870518276,540837.0625,1494357.5535714286
0.58325,14.757350240434919,49.69385746547154,541365.5,1495876.125
0.58365,14.756488050733294,49.684466225760325,541893.9375,1496083.75
0.58375,14.75562586103167,49.675074986049104,542603.425,1496291.375
0.584,14.754763671330043,49.66568374633789,543312.9125,1497211.1666666667
0.5846,14.753901481628418,49.65770114551891,544022.4,1498130.9583333333
0.5848,14.752697706222534,49.64971854469993,544731.8875,1499050.75
0.5863,14.75149393081665,49.641735943880946,545441.375,1500634.3
0.58655,14.750290155410767,49.63375334306197,546025.3125,1502217.85
0.5868,14.749086380004883,49.625770742242985,546246.1875,1503801.4
0.58685,14.746854305267334,49.61778814142401,546467.0625,1505384.95
0.5872,14.744622230529785,49.609805540605024,547621.75,1506968.5
0.5878,14.740748405456543,49.60182293978605,548776.4375,1508552.05
0.58785,14.74035120010376,49.59384033896706,549931.125,1510135.6
0.5886,14.739953994750977,49.585857738148086,550853.6875,1511719.15
0.5888,14.738557815551758,49.5778751373291,551776.25,1513302.7
0.5891,14.736701011657715,49.56989253651012,552698.8125,1514886.25
0.5896,14.734844207763672,49.56190993569114,553993.75,1516469.8
0.59015,14.732715924580893,49.55392733487216,555288.6875,1518053.35
0.59045,14.730587641398111,49.54594473405318,555781.375,1519636.9
0.591,14.728459358215332,49.537962133234196,556936.5,1521220.45
0.5917,14.726389249165853,49.52997953241522,558018.0902777778,1522804.0
0.59185,14.724319140116373,49.521996931596235,559099.6805555555,1523498.375
0.5922,14.722249031066895,49.51401433077726,560181.2708333334,1525550.4583333333
0.5924,14.721575736999512,49.50603172995827,561262.8611111111,1527602.5416666667
0.5928,14.719430923461914,49.4980491291393,562344.4513888889,1529654.625
0.594,14.715433120727539,49.49006652832031,563426.0416666666,1531706.7083333333
0.5946,14.711435317993164,49.475521087646484,564507.6319444445,1533758.7916666667
0.595,14.71186637878418,49.460975646972656,565589.2222222222,1535810.875
0.5952,14.713064765930175,49.44643020629883,566670.8125,1537862.9583333333
0.59525,14.714263153076171,49.43887074788412,566701.625,1539915.0416666667
0.59605,14.715461540222169,49.4313112894694,568772.84375,1541967.125
0.5964,14.716659927368164,49.42375183105469,570844.0625,1541010.7083333333
0.5966,14.71785831451416,49.3951670328776,572915.28125,1540054.2916666667
0.59735,14.726852416992188,49.36658223470052,574986.5,1539097.875
0.6002,14.735846519470215,49.33799743652344,577057.71875,1540992.4625
0.60035,14.735493659973145,49.32869338989258,579128.9375,1542887.05
0.6006,14.735140800476074,49.31938934326172,579907.4553571428,1544781.6375
0.601,14.734787940979004,49.30245780944824,580685.9732142857,1546676.225
0.6014,14.733353614807129,49.285526275634766,581464.4910714285,1548570.8125
0.6016,14.731919288635254,49.2744255065918,582243.0089285715,1550465.4
0.602,14.731610536575317,49.26332473754883,583021.5267857143,1552359.9875
0.603,14.73130178451538,49.25446701049805,583800.0446428572,1554254.575
0.60355,14.730993032455444,49.24661763509115,584578.5625,1556149.1625
0.60365,14.730684280395508,49.23876825968424,585638.875,1558043.75
0.6042,14.730375528335571,49.230918884277344,586699.1875,1559220.9166666667
0.60475,14.730066776275635,49.223069508870445,588140.6875,1560398.0833333333
0.60495,14.729758024215698,49.21522013346354,588059.9166666666,1561575.25
0.605,14.729449272155762,49.20737075805664,587979.1458333334,1562354.3461538462
0.60535,14.731213887532553,49.19952138264974,587898.375,1563133.4423076923
0.6057,14.732978502909342,49.191672007242836,587923.0,1563912.5384615385
0.6062,14.734743118286133,49.18382263183594,588260.75,1564691.6346153845
0.6063,14.735372066497803,49.18031883239746,588598.5,1565470.7307692308
0.6064,14.736001014709473,49.176815032958984,588895.875,1566249.826923077
0.6067,14.738875150680542,49.170738220214844,589193.25,1567028.923076923
0.60725,14.741749286651611,49.1646614074707,590041.25,1567808.0192307692
0.6074,14.74462342262268,49.15858459472656,590635.09375,1568587.1153846155
0.6076,14.74749755859375,49.14642906188965,591228.9375,1569366.2115384615
0.6086,14.753047943115234,49.134273529052734,591822.78125,1570145.3076923077
0.609,14.758598327636719,49.12516098022461,592416.625,1570924.4038461538
0.60915,14.759173181321886,49.116048431396486,593010.46875,1571703.5
0.60925,14.759748035007053,49.10693588256836,593604.3125,1572414.25
0.6093,14.76032288869222,49.09782333374024,593591.25,1573125.0
0.6098,14.760897742377388,49.08871078491211,594971.7986111111,1573835.75
0.6102,14.761472596062553,49.07294845581055,596352.3472222222,1574546.5
0.6104,14.76204744974772,49.06694793701172,597732.8958333334,1575257.25
0.6106,14.762622303432888,49.05701446533203,599113.4444444445,1575968.0
0.61065,14.763197157118055,49.04438018798828,600493.9930555555,1576678.75
0.6114,14.763772010803223,49.03174591064453,601874.5416666666,1577133.1875
0.6118,14.76349401473999,49.01911163330078,603255.0902777778,1577587.625
0.6124,14.763216018676758,49.01589584350586,604635.6388888889,1578042.0625
0.61265,14.762938022613525,49.01556523640951,606016.1875,1578496.5
0.6128,14.762660026550293,49.01523462931315,605698.375,1578950.9375
0.613,14.760272979736328,49.0149040222168,605380.5625,1579405.375
0.6131,14.757885932922363,49.011243184407554,605062.75,1579859.8125
0.61315,14.755498886108398,49.007582346598305,607070.53125,1580314.25
0.61505,14.753111839294434,49.00392150878906,609078.3125,1581914.6041666667
0.616,14.750724792480469,49.00026067097982,610571.25,1583514.9583333333
0.6178,14.748337745666504,48.99659983317057,613925.625,1585115.3125
0.618,14.745950698852539,48.99293899536133,614401.1375,1586715.6666666667
0.6182,14.743563652038574,48.98722245958116,614876.65,1588316.0208333333
0.61835,14.743765830993652,48.981505923800995,615352.1625,1589916.375
0.6184,14.74396800994873,48.975789388020836,615827.675,1590200.875
0.61915,14.74084186553955,48.97007285224067,616303.1875,1590485.375
0.6196,14.737715721130371,48.9643563164605,617224.375,1590769.875
0.6197,14.737813949584961,48.958639780680336,618145.5625,1591054.375
0.61975,14.73791217803955,48.95292324490018,618312.5,1591338.875
0.6198,14.73801040649414,48.94720670912001,619286.3854166666,1591623.375
0.62,14.735798358917236,48.941490173339844,620260.2708333334,1591907.875
0.62005,14.733586311340332,48.93473434448242,621234.15625,1592192.375
0.6206,14.731374263763428,48.927978515625,622208.0416666666,1593902.892857143
0.6212,14.729162216186523,48.91187515258789,623181.9270833334,1595613.4107142857
0.6216,14.728816032409668,48.89577178955078,624155.8125,1597323.9285714286
0.6218,14.728469848632812,48.879668426513675,624505.6875,1599034.4464285714
0.622,14.728385925292969,48.863565063476564,624855.5625,1600744.9642857143
0.6234,14.7265625,48.84746170043945,625189.5104166666,1602455.482142857
0.6241,14.724739074707031,48.84063829694475,625523.4583333334,1604166.0
0.6242,14.722915649414062,48.833814893450054,625857.40625,1605163.375
0.6246,14.722999572753906,48.826991489955354,626191.3541666666,1606160.75
0.62475,14.722973823547363,48.82016808646066,626525.3020833334,1607158.125
0.6248,14.72294807434082,48.81334468296596,626859.25,1607499.65625
0.625,14.722810745239258,48.80652127947126,628023.9320652174,1607841.1875
0.6254,14.722033818562826,48.79969787597656,629188.6141304348,1608182.71875
0.6256,14.721256891886393,48.794158299764,630353.2961956522,1608524.25
0.6264,14.720479965209961,48.78861872355143,631517.9782608695,1609293.6607142857
0.6266,14.720016479492188,48.78307914733887,632682.6603260869,1610063.0714285714
0.6268,14.719094276428223,48.777539571126304,633847.3423913043,1610832.482142857
0.627,14.716865539550781,48.771999994913735,635012.0244565217,1611601.892857143
0.6274,14.716805458068848,48.76646041870117,636176.7065217391,1612371.3035714286
0.6282,14.716745376586914,48.76132011413574,637341.3885869565,1613140.7142857143
0.62885,14.71503758430481,48.75617980957031,638506.070652174,1613910.125
0.62895,14.713329792022705,48.75103950500488,639670.7527173914,1613514.5
0.6292,14.7116219997406,48.74589920043945,640835.4347826086,1613003.8125
0.6302,14.709914207458496,48.735910415649414,642000.116847826,1612493.125
0.6306,14.708206415176392,48.725921630859375,643164.7989130435,1615243.0416666667
0.6326,14.706498622894287,48.72593307495117,644329.4809782609,1617992.9583333333
0.6327,14.704790830612183,48.706474849155974,645494.1630434783,1620742.875
0.6332,14.703083038330078,48.68701662336077,646658.8451086957,1623143.475
0.6348,14.69170093536377,48.66755839756557,647823.5271739131,1625544.075
0.6356,14.68574047088623,48.648100171770366,648988.2092391304,1627944.675
0.6364,14.680150032043457,48.62864194597517,650152.8913043478,1630345.275
0.63715,14.679382085800171,48.60918372017996,651317.5733695652,1632745.875
0.6376,14.678614139556885,48.589725494384766,652482.2554347826,1633568.425
0.63775,14.677846193313599,48.578955841064456,653646.9375,1634390.975
0.638,14.677078247070312,48.56818618774414,654359.625,1635213.525
0.6386,14.677489280700684,48.55741653442383,655072.3125,1636036.075
0.6396,14.677900314331055,48.54664688110351,656826.65625,1636858.625
0.64045,14.676919513278538,48.5358772277832,658581.0,1640878.5
0.64065,14.67593871222602,48.52510757446289,660335.34375,1641656.375
0.6408,14.674957911173502,48.51433792114258,662089.6875,1642635.75
0.64135,14.673977110120985,48.50356826782227,661919.25,1643615.125
0.6414,14.672996309068468,48.49279861450195,661805.0,1644594.5
0.6421,14.672015508015951,48.48202896118164,662659.4375,1645573.875
0.6422,14.671034706963432,48.47125930786133,663053.71875,1646553.25
0.6431,14.670053905910915,48.460489654541014,663448.0,1647535.5416666667
0.6432,14.669073104858398,48.449720001220705,664307.85,1648517.8333333333
0.6433,14.667550659179687,48.43895034790039,665167.7,1649500.125
0.644,14.666028213500976,48.42818069458008,666027.55,1650001.25
0.64445,14.664505767822266,48.42408905029297,666887.4,1650502.375
0.64515,14.662983322143555,48.41999740600586,667747.25,1650674.017857143
0.6454,14.661460876464844,48.41590576171875,667850.75,1650845.6607142857
0.6461,14.659261703491211,48.41181411743164,667954.25,1651017.3035714286
0.6464,14.657062530517578,48.40772247314453,668457.4166666666,1651188.9464285714
0.6466,14.654863357543945,48.40244402204241,668960.5833333334,1651360.5892857143
0.64675,14.655640057155065,48.39716557094029,669463.75,1651532.232142857
0.6471,14.656416756766182,48.39188711983817,670737.65625,1651703.875
0.6481,14.657193456377302,48.38660866873605,672011.5625,1653401.55
0.64825,14.657970155988421,48.38133021763393,672350.625,1655099.225
0.64845,14.65874685559954,48.37605176653181,672131.375,1656796.9
0.649,14.659523555210658,48.37077331542969,672382.0625,1658494.575
0.6492,14.660300254821777,48.35689163208008,673239.0714285715,1660192.25
0.6508,14.66754945119222,48.34300994873047,674096.0803571428,1661527.25
0.65195,14.674798647562662,48.31421407063802,674953.0892857143,1662862.25
0.6522,14.682047843933105,48.28541819254557,675810.0982142857,1664311.5714285714
0.653,14.679206132888794,48.256622314453125,676667.1071428572,1665760.892857143
0.6544,14.676364421844482,48.221473693847656,677524.1160714285,1667210.2142857143
0.65455,14.673522710800171,48.2150821685791,678381.125,1668659.5357142857
0.6552,14.67068099975586,48.20869064331055,678524.75,1670108.857142857
0.65525,14.665785789489746,48.201507568359375,678668.375,1671558.1785714286
0.6557,14.660890579223633,48.1943244934082,679473.1953125,1673007.5
0.656,14.65599536895752,48.18714141845703,680278.015625,1674305.125
0.6562,14.651100158691406,48.17995834350586,681082.8359375,1673480.2083333333
0.657,14.644372701644897,48.17277526855469,681887.65625,1672655.2916666667
0.6576,14.637645244598389,48.13119316101074,682692.4765625,1671830.375
0.6588,14.63091778755188,48.0896110534668,683497.296875,1672928.232142857
0.6592,14.624190330505371,48.07556915283203,684302.1171875,1674026.0892857143
0.65945,14.617462873458862,48.06504249572754,685106.9375,1675123.9464285714
0.6602,14.610735416412354,48.05451583862305,685904.3125,1676221.8035714286
0.66035,14.604007959365845,48.051910400390625,686701.6875,1677319.6607142857
0.6606,14.597280502319336,48.0493049621582,688320.140625,1678417.517857143
0.66295,14.595951271057128,48.04669952392578,689938.59375,1679515.375
0.663,14.594622039794922,48.04409408569336,691557.046875,1679941.625
0.6636,14.593292808532714,48.04148864746094,693175.5,1681679.875
0.664,14.591963577270509,48.038883209228516,694071.475,1683418.125
0.6648,14.5906343460083,48.033111572265625,694967.45,1685156.375
0.6652,14.589305114746093,48.020588874816895,695863.425,1686894.625
0.66545,14.587975883483887,48.008066177368164,696759.4,1686619.5
0.6663,14.58664665222168,47.995543479919434,697655.375,1687404.375
0.6676,14.585317420959473,47.9830207824707,700653.1875,1688189.25
0.6682,14.583988189697266,47.97745949881418,701317.0,1688974.125
0.6684,14.582011222839355,47.971898215157644,701980.8125,1689759.0
0.6685,14.579402446746826,47.96633693150112,702290.53125,1690543.875
0.6688,14.576793670654297,47.960775647844585,702600.25,1691093.388888889
0.669,14.57486343383789,47.95521436418806,702909.96875,1691642.9027777778
0.6697,14.570033550262451,47.949653080531526,703219.6875,1692192.4166666667
0.6704,14.565203666687012,47.944091796875,703222.6041666666,1692741.9305555555
0.6708,14.564367294311523,47.94056415557861,703225.5208333334,1693291.4444444445
0.67085,14.568885803222656,47.93703651428223,703228.4375,1693840.9583333333
0.6726,14.573404312133789,47.93350887298584,704572.4196428572,1694390.4722222222
0.6728,14.572696685791016,47.92998123168945,705916.4017857143,1694939.986111111
0.67305,14.571989059448242,47.93103790283203,707260.3839285715,1695489.5
0.6738,14.571281433105469,47.93209457397461,708604.3660714285,1698188.4375
0.67545,14.571259307861329,47.93211201259068,709948.3482142857,1700887.375
0.67585,14.571237182617187,47.932129451206755,711292.3303571428,1700829.0
0.6772,14.571215057373047,47.932146889822825,712636.3125,1700921.4375
0.67795,14.571192932128906,47.932164328438894,712976.7946428572,1701013.875
0.6786,14.571170806884766,47.93218176705496,713317.2767857143,1701039.875
0.67865,14.568380355834961,47.93219920567104,713657.7589285715,1701065.875
0.6796,14.565589904785156,47.93221664428711,713998.2410714285,1700917.125
0.6798,14.562799453735352,47.92998123168945,714338.7232142857,1700768.375
0.6802,14.560009002685547,47.923383712768555,714679.2053571428,1700619.625
0.68045,14.560046577453614,47.916786193847656,715019.6875,1700470.875
0.68095,14.56008415222168,47.91018867492676,716418.9375,1700322.125
0.681,14.560121726989745,47.90359115600586,717170.675,1700173.375
0.68145,14.560159301757812,47.89786148071289,717922.4125,1700024.625
0.6818,14.560196876525879,47.89213180541992,718674.15,1699257.9791666667
0.682,14.559791564941406,47.88640213012695,719425.8875,1698491.3333333333
0.68235,14.564476585388183,47.880672454833984,720177.625,1697724.6875
0.68285,14.56916160583496,47.874942779541016,721359.25,1696958.0416666667
0.6834,14.573846626281739,47.86921310424805,722602.9583333334,1696191.3958333333
0.68435,14.578531646728516,47.835086822509766,723846.6666666666,1695424.75
0.6856,14.583216667175293,47.800960540771484,725090.375,1694845.6666666667
0.6862,14.58610793522426,47.7668342590332,726334.0833333334,1694266.5833333333
0.6865,14.588999203273229,47.76042938232422,727577.7916666666,1693687.5
0.6868,14.591890471322197,47.754024505615234,728821.5,1695675.25
0.688,14.594781739371163,47.71140670776367,730065.2083333334,1697663.0
0.6884,14.59767300742013,47.70463562011719,731308.9166666666,1699650.75
0.6886,14.600564275469099,47.70685815811157,732552.625,1701638.5
0.6892,14.603455543518066,47.70908069610596,733796.3333333334,1702648.046875
0.6902,14.601210594177246,47.71130323410034,735040.0416666666,1703657.59375
0.6906,14.601810932159424,47.71352577209473,736283.75,1704667.140625
0.6908,14.602411270141602,47.71574831008911,736754.4166666666,1705676.6875
0.691,14.602940559387207,47.717970848083496,737225.0833333334,1706686.234375
0.69175,14.603487253189087,47.72019338607788,737695.75,1707695.78125
0.6918,14.604033946990967,47.722415924072266,738355.0,1708705.328125
0.69215,14.604580640792847,47.71635945638021,739014.25,1709714.875
0.6924,14.605127334594727,47.71030298868815,739673.5,1709947.8194444445
0.6934,14.602174758911133,47.704246520996094,740332.75,1710180.763888889
0.69435,14.597736835479736,47.69819005330404,740992.0,1710413.7083333333
0.6944,14.59329891204834,47.69213358561198,741700.6640625,1710646.6527777778
0.6946,14.586066563924154,47.68607711791992,742409.328125,1710879.5972222222
0.6956,14.578834215799967,47.68157958984375,743117.9921875,1711112.5416666667
0.6962,14.571601867675781,47.671295166015625,743826.65625,1711345.486111111
0.6966,14.562810897827148,47.6610107421875,744535.3203125,1711578.4305555555
0.69745,14.56083607673645,47.650726318359375,745243.984375,1711811.375
0.6978,14.558861255645752,47.64044189453125,745952.6484375,1712319.6875
0.69815,14.556886434555054,47.634735107421875,746661.3125,1712828.0
0.6984,14.554911613464355,47.6290283203125,747007.34375,1713336.3125
0.6986,14.554289817810059,47.62546920776367,747353.375,1713844.625
0.6988,14.554436683654785,47.621910095214844,747699.40625,1714352.9375
0.69995,14.554583549499512,47.61009693145752,748045.4375,1714861.25
0.7,14.554730415344238,47.598283767700195,748213.05625,1715369.5625
0.70075,14.5570650100708,47.58647060394287,748380.675,1715877.875
0.701,14.559399604797363,47.57465744018555,748548.29375,1716218.3333333333
0.7012,14.561734199523926,47.57351112365723,748715.9125,1716558.7916666667
0.7013,14.562919722663032,47.572364807128906,748883.53125,1716899.25
0.7017,14.564105245802137,47.571218490600586,749051.15,1717395.375
0.7018,14.565290768941244,47.570072174072266,749218.76875,1717964.6875
0.702,14.566476292080349,47.56984329223633,749386.3875,1718534.0
0.70215,14.567661815219456,47.56961441040039,749554.00625,1719571.875
0.7024,14.56884733835856,47.56938552856445,749721.625,1719376.75
0.70305,14.570032861497667,47.569156646728516,749542.875,1719181.625
0.704,14.571218384636772,47.56892776489258,750292.796875,1720230.5714285714
0.7044,14.572403907775879,47.56780433654785,751042.71875,1721279.517857143
0.7046,14.573639452457428,47.566680908203125,751792.640625,1722328.4642857143
0.70475,14.574874997138977,47.553598403930664,752542.5625,1723377.4107142857
0.7064,14.576110541820526,47.5405158996582,753911.46875,1724426.357142857
0.7066,14.577346086502075,47.53990173339844,755280.375,1725475.3035714286
0.7067,14.578581631183624,47.539058685302734,756649.28125,1726524.25
0.70695,14.579817175865173,47.53821563720703,758018.1875,1727059.125
0.70755,14.581052720546722,47.53737258911133,756412.875,1727594.0
0.70785,14.582288265228271,47.536529541015625,756431.2,1728128.875
0.7082,14.58352380990982,47.53568649291992,756449.525,1727886.9464285714
0.7086,14.58475935459137,47.5245246887207,756467.85,1727645.017857143
0.7096,14.585994899272919,47.498050689697266,756486.175,1727403.0892857143
0.71005,14.587230443954468,47.49179331461588,756504.5,1727161.1607142857
0.7101,14.588465988636017,47.48553593953451,756590.3125,1726919.232142857
0.7102,14.589701533317566,47.479278564453125,756889.46875,1726677.3035714286
0.71035,14.590937077999115,47.48271083831787,757188.625,1726435.375
0.7104,14.592172622680664,47.48614311218262,757487.78125,1728073.875
0.7107,14.592083358764649,47.48957538604736,757786.9375,1729712.375
0.7118,14.591994094848634,47.49300765991211,761739.375,1731350.875
0.71225,14.591904830932616,47.496439933776855,762093.9375,1732989.375
0.71235,14.591815567016601,47.4998722076416,763056.453125,1734627.875
0.7128,14.591726303100586,47.50330448150635,764018.96875,1735688.55
0.7138,14.592068263462611,47.506736755371094,764981.484375,1736749.225
0.71395,14.592410223824638,47.50263595581055,765944.0,1737809.9
0.7142,14.592752184186663,47.49853515625,766578.3541666666,1738870.575
0.71475,14.593094144548688,47.49570655822754,767212.7083333334,1739931.25
0.7148,14.593436104910714,47.49287796020508,767847.0625,1741830.3125
0.7154,14.59377806527274,47.480950927734376,767564.4375,1743729.375
0.7158,14.594120025634766,47.469023895263675,768391.2291666666,1745628.4375
0.7168,14.590140660603842,47.457096862792966,769218.0208333334,1747527.5
0.717,14.586161295572916,47.445169830322264,770044.8125,1747904.4464285714
0.718,14.582181930541992,47.43324279785156,771686.9375,1748281.392857143
0.7186,14.578202565511068,47.42271041870117,773329.0625,1748658.3392857143
0.71905,14.574223200480143,47.41486740112305,774971.1875,1749035.2857142857
0.7194,14.570243835449219,47.40702438354492,775500.1971153846,1749412.232142857
0.7196,14.56929874420166,47.3991813659668,776029.2067307692,1749789.1785714286
0.7202,14.56785316467285,47.39133834838867,776558.2163461539,1750166.125
0.7204,14.566407585144043,47.38349533081055,777087.2259615385,1749928.5
0.7206,14.564962005615234,47.382423400878906,777616.2355769231,1749690.875
0.7208,14.563516426086426,47.38034439086914,778145.2451923077,1749453.25
0.7212,14.562070846557617,47.3794563293457,778674.2548076923,1749215.625
0.72205,14.558183670043945,47.37856826782227,779203.2644230769,1748978.0
0.723,14.554296493530273,47.37768020629883,779732.2740384615,1751200.8125
0.7232,14.554609298706055,47.37679214477539,780261.2836538461,1753423.625
0.7246,14.558623790740967,47.37590408325195,780790.2932692308,1755646.4375
0.72635,14.562638282775879,47.375590324401855,781319.3028846154,1757869.25
0.7265,14.566652774810791,47.37527656555176,781848.3125,1758950.75
0.7272,14.570667266845703,47.37496280670166,782053.84375,1759325.75
0.728,14.57421350479126,47.37464904785156,782259.375,1759700.75
0.7282,14.577759742736816,47.37710762023926,782464.90625,1760075.75
0.72855,14.581233501434326,47.37956619262695,782670.4375,1760450.75
0.72935,14.584707260131836,47.38202476501465,783038.5,1760825.75
0.7298,14.588181018829346,47.384483337402344,783033.25,1761200.75
0.73,14.591654777526855,47.38694190979004,783120.35,1761575.75
0.7302,14.59289264678955,47.389400482177734,783207.45,1761950.75
0.7303,14.597805786132813,47.39185905456543,783294.55,1762325.75
0.7314,14.602718925476074,47.394317626953125,783381.65,1761405.275
0.7318,14.607632064819336,47.3897819519043,783468.75,1760484.8
0.7326,14.612545204162597,47.38524627685547,784035.546875,1759564.325
0.733,14.61745834350586,47.38087408883231,784602.34375,1758643.85
0.7341,14.623425483703613,47.37650190080915,785169.140625,1757723.375
0.73415,14.629392623901367,47.37212971278599,785735.9375,1757221.4375
0.7345,14.635359764099121,47.36775752476284,785311.0104166666,1756719.5
0.7346,14.641326904296875,47.363385336739675,784886.0833333334,1755957.46875
0.735,14.647157669067383,47.35901314871652,784461.15625,1755195.4375
0.7362,14.653521060943604,47.35464096069336,784036.2291666666,1754433.40625
0.7367,14.659884452819824,47.352975845336914,783611.3020833334,1753671.375
0.737,14.666247844696045,47.35131072998047,783186.375,1753887.236111111
0.7387,14.672611236572266,47.34964561462402,787954.125,1754103.0972222222
0.7396,14.678974628448486,47.34798049926758,787284.40625,1754318.9583333333
0.7398,14.685338020324707,47.34916559855143,786614.6875,1754534.8194444445
0.74,14.683740615844727,47.35035069783529,785944.96875,1754750.6805555555
0.7402,14.685859680175781,47.35153579711914,785275.25,1754966.5416666667
0.7404,14.687978744506836,47.355228424072266,787383.78125,1755182.4027777778
0.7414,14.69009780883789,47.354705810546875,789492.3125,1755398.263888889
0.7416,14.692216873168945,47.36425304412842,791600.84375,1755614.125
0.7431,14.6943359375,47.37380027770996,793709.375,1754980.611111111
0.7434,14.696455001831055,47.383347511291504,793963.296875,1754347.0972222222
0.7444,14.70293140411377,47.39289474487305,794217.21875,1753713.5833333333
0.7452,14.709407806396484,47.39964336819119,794471.140625,1753080.0694444445
0.74555,14.708568096160889,47.40639199150933,794725.0625,1752446.5555555555
0.7456,14.707728385925293,47.413140614827476,796315.3125,1751813.0416666667
0.7461,14.707820574442545,47.419889238145615,797905.5625,1751179.5277777778
0.7463,14.707912762959799,47.42663786146376,798457.375,1750546.013888889
0.7466,14.70800495147705,47.4333864847819,798827.4017857143,1749912.5
0.747,14.706697463989258,47.440135108100044,799197.4285714285,1749278.986111111
0.748,14.708842277526855,47.44688373141818,799567.4553571428,1748645.4722222222
0.7484,14.710271835327148,47.45363235473633,799937.4821428572,1748011.9583333333
0.7486,14.711701393127441,47.45616149902344,800307.5089285715,1747378.4444444445
0.7488,14.71552848815918,47.45869064331055,800677.5357142857,1746744.9305555555
0.7495,14.719355583190918,47.465389251708984,801047.5625,1746111.4166666667
0.7496,14.723182678222656,47.47208786010742,801525.203125,1745477.9027777778
0.7498,14.725106239318848,47.47878646850586,802002.84375,1744844.388888889
0.7504,14.728944778442383,47.4854850769043,802480.484375,1744210.875
0.75095,14.732783317565918,47.48599815368652,802958.125,1743888.75
0.751,14.736621856689453,47.48651123046875,802831.0625,1743566.625
0.75105,14.740460395812988,47.48394203186035,802704.0,1743244.5
0.7516,14.744298934936523,47.48137283325195,802790.225,1742922.375
0.7518,14.748137474060059,47.478803634643555,802876.45,1742474.4464285714
0.7522,14.747323513031006,47.476234436035156,802962.675,1742026.517857143
0.7524,14.746509552001953,47.47385025024414,803048.9,1741578.5892857143
0.75255,14.746150398254395,47.471466064453125,803135.125,1741130.6607142857
0.7526,14.745791244506837,47.46908187866211,803281.03125,1740682.732142857
0.753,14.745432090759277,47.46573345477764,803426.9375,1740234.8035714286
0.7534,14.745072937011718,47.46238503089318,804252.3125,1739786.875
0.7536,14.74471378326416,47.45903660700871,805077.6875,1739551.375
0.7538,14.744929949442545,47.45568818312425,805903.0625,1739315.875
0.75405,14.745146115620932,47.452339759239784,806728.4375,1739753.8125
0.7544,14.745362281799316,47.448991335355316,806799.4895833334,1740191.75
0.75445,14.745397806167603,47.445642911470856,806870.5416666666,1740090.5
0.7545,14.745433330535889,47.44229448758639,806941.59375,1740098.875
0.75565,14.745468854904175,47.43894606370192,807012.6458333334,1737389.375
0.7562,14.745504379272461,47.43559763981746,807083.6979166666,1735400.175
0.7563,14.744295120239258,47.43224921593299,807154.75,1733410.975
0.7586,14.743085861206055,47.42890079204853,807985.03125,1731421.775
0.7588,14.742592917548286,47.42555236816406,808815.3125,1729432.575
0.75975,14.742099973890516,47.4207239151001,808714.625,1727443.375
0.76015,14.741607030232748,47.41589546203613,808613.9375,1727265.5
0.76055,14.741114086574978,47.41106700897217,809281.6,1727087.625
0.7606,14.74062114291721,47.4062385559082,809949.2625,1726725.0714285714
0.7612,14.74012819925944,47.39361572265625,810616.925,1726362.517857143
0.7616,14.739635255601671,47.384071350097656,811284.5875,1725999.9642857143
0.76185,14.739142311943901,47.381068638392854,811952.25,1725637.4107142857
0.7622,14.738649368286133,47.37806592668806,811901.53125,1725274.857142857
0.7625,14.744183699289957,47.37506321498326,811850.8125,1724912.3035714286
0.7639,14.749718030293783,47.37206050327846,812937.1875,1724549.75
0.7644,14.755252361297607,47.36905779157366,814023.5625,1723931.375
0.7647,14.760786692301432,47.366055079868865,815109.9375,1724473.0
0.765,14.766321023305258,47.36305236816406,814825.2416666667,1725014.625
0.7658,14.771855354309082,47.371264809056335,814540.5458333333,1725556.25
0.7666,14.786213874816895,47.3794772499486,814255.85,1726097.875
0.76665,14.790018081665039,47.38768969084087,813971.1541666667,1726639.5
0.7668,14.793822288513184,47.395902131733145,813686.4583333334,1726718.625
0.76705,14.797626495361328,47.40411457262541,813401.7625,1727201.25
0.76755,14.801430702209473,47.41232701351768,813117.0666666667,1727283.5
0.768,14.805234909057617,47.42053945440995,812832.3708333333,1726989.7916666667
0.7682,14.807561874389648,47.42875189530222,812547.675,1726696.0833333333
0.7684,14.810159683227539,47.43696433619449,812262.9791666666,1726402.375
0.76885,14.81275749206543,47.44517677708676,811978.2833333333,1724641.75
0.769,14.81535530090332,47.45338921797903,811693.5875,1724136.9375
0.76915,14.816146850585938,47.4616016588713,811408.8916666667,1723632.125
0.7692,14.816938400268555,47.46981409976357,811124.1958333333,1723756.0
0.7694,14.82275644938151,47.47802654065584,810839.5,1723879.875
0.76965,14.828574498494467,47.486238981548105,811274.1805555555,1724003.75
0.7702,14.834392547607422,47.49445142244038,811708.8611111111,1723330.5833333333
0.7712,14.845406532287598,47.50266386333265,812143.5416666666,1722657.4166666667
0.77125,14.846717516581217,47.510876304224915,812578.2222222222,1721984.25
0.7714,14.848028500874838,47.51908874511719,813012.9027777778,1720939.03125
0.7716,14.849339485168457,47.535691833496095,813447.5833333334,1719893.8125
0.7724,14.855635643005371,47.552294921875,813882.2638888889,1718848.59375
0.77345,14.86108330317906,47.5688980102539,814316.9444444445,1717803.375
0.77355,14.866530963352748,47.58550109863281,814751.625,1717145.425
0.7736,14.871978623526436,47.60210418701172,814925.3125,1716487.475
0.7737,14.877426283700126,47.611061096191406,815099.0,1715829.525
0.77425,14.882873943873815,47.620018005371094,814359.375,1715171.575
0.77435,14.888321604047503,47.62897491455078,813780.875,1714513.625
0.7744,14.893769264221191,47.63793182373047,813202.375,1714256.5714285714
0.77505,14.898185729980469,47.646888732910156,812623.875,1713999.517857143
0.7757,14.902602195739746,47.655845642089844,811235.5,1713742.4642857143
0.7762,14.907018661499023,47.66480255126953,811589.625,1713485.4107142857
0.77705,14.9114351272583,47.682412719726564,811943.75,1713228.357142857
0.7772,14.915851593017578,47.7000228881836,812037.0625,1712971.3035714286
0.7776,14.917362076895577,47.71763305664062,812130.375,1712714.25
0.77795,14.918872560773577,47.735243225097655,812223.6875,1713742.0
0.7786,14.920383044651576,47.75285339355469,812317.0,1714928.5
0.77895,14.921893528529576,47.759986877441406,812410.3125,1716115.0
0.7792,14.923404012407575,47.767120361328125,812503.625,1716343.0714285714
0.7794,14.924914496285576,47.77094268798828,812596.9375,1716571.142857143
0.7798,14.926424980163574,47.773910999298096,812690.25,1716799.2142857143
0.77995,14.928655052185059,47.77687931060791,812783.5625,1717027.2857142857
0.78065,14.930885124206544,47.779847621917725,812278.3125,1717255.357142857
0.7817,14.933115196228027,47.78281593322754,814956.0625,1717483.4285714286
0.78185,14.935345268249511,47.78578424453735,814637.53125,1717711.5
0.78205,14.937575340270996,47.78875255584717,814319.0,1717347.9375
0.78215,14.93980541229248,47.79172086715698,814805.140625,1716984.375
0.7824,14.942035484313966,47.7946891784668,815291.28125,1717126.8125
0.7832,14.944265556335449,47.79285430908203,815777.421875,1717269.25
0.78405,14.946495628356933,47.78792953491211,816263.5625,1716837.9375
0.7846,14.948725700378418,47.78300476074219,817705.7109375,1716406.625
0.7856,14.964508533477783,47.778079986572266,819147.859375,1715975.3125
0.78565,14.980291366577148,47.77591552734375,820590.0078125,1715544.0
0.7882,14.996074199676514,47.77375106811523,822032.15625,1710287.25
0.79,15.011857032775879,47.77158660888672,823474.3046875,1709446.0416666667
0.7908,15.014068603515625,47.769422149658205,824916.453125,1708604.8333333333
0.791,15.020631313323975,47.76725769042969,826358.6015625,1707763.625
0.7921,15.027194023132324,47.766714096069336,827800.75,1706922.4166666667
0.7922,15.033756732940674,47.766170501708984,827714.625,1706081.2083333333
0.7924,15.040319442749023,47.75981521606445,827628.5,1705240.0
0.79255,15.046882152557373,47.75345993041992,827542.375,1705601.25
0.7936,15.053444862365723,47.74710464477539,827456.25,1710509.0
0.7938,15.060007572174072,47.74074935913086,827370.125,1709983.75
0.7942,15.066570281982422,47.744818369547524,827284.0,1709458.5
0.79495,15.072508335113525,47.748887379964195,827197.875,1708933.25
0.7968,15.078446388244629,47.75295639038086,830718.0208333334,1708408.0
0.7974,15.079737981160482,47.769046783447266,834238.1666666666,1707882.75
0.79825,15.081029574076334,47.779500325520836,837758.3125,1707357.5
0.79895,15.082321166992188,47.7899538675944,839364.1875,1706832.25
0.7994,15.083612759908041,47.80040740966797,839537.4553571428,1706307.0
0.7995,15.084904352823893,47.807106018066406,839710.7232142857,1705781.75
0.7998,15.086195945739746,47.813804626464844,839883.9910714285,1704435.0
0.8008,15.093472480773926,47.82050323486328,840057.2589285715,1703088.25
0.8012,15.100749015808105,47.82720184326172,840230.5267857143,1702568.03125
0.8014,15.104106903076172,47.833900451660156,840403.7946428572,1702047.8125
0.8016,15.107464790344238,47.84023920694987,840577.0625,1701527.59375
0.80255,15.110809898376464,47.846577962239586,840750.3303571428,1701007.375
0.8026,15.11415500640869,47.8529167175293,840923.5982142857,1700996.8125
0.8027,15.117500114440919,47.85287380218506,841096.8660714285,1700986.25
0.80315,15.120845222473145,47.85283088684082,841270.1339285715,1700979.75
0.8032,15.124190330505371,47.85278797149658,841443.4017857143,1700218.40625
0.8036,15.126706886291505,47.852745056152344,841616.6696428572,1699457.0625
0.8043,15.129223442077636,47.86310005187988,841789.9375,1698695.71875
0.80495,15.13173999786377,47.87345504760742,842684.8125,1697934.375
0.805,15.134256553649902,47.88381004333496,843579.6875,1698007.375
0.8056,15.136773109436035,47.8941650390625,844130.2857142857,1698036.375
0.8057,15.136560821533203,47.90452003479004,844680.8839285715,1698034.875
0.806,15.136348533630372,47.91487503051758,845231.4821428572,1696751.625
0.80675,15.136136245727538,47.92951965332031,845782.0803571428,1695468.375
0.8074,15.135923957824707,47.94416427612305,846332.6785714285,1695186.3125
0.8088,15.135711669921875,47.945786476135254,846883.2767857143,1694904.25
0.81,15.13663387298584,47.94740867614746,847433.875,1693337.6136363635
0.8112,15.137556076049805,47.94903087615967,848356.203125,1691770.9772727273
0.8126,15.138961474100748,47.950653076171875,849278.53125,1690204.3409090908
0.813,15.140366872151693,47.9576416015625,850200.859375,1688637.7045454546
0.81445,15.141772270202637,47.95402908325195,851123.1875,1687071.0681818181
0.8146,15.14317766825358,47.950416564941406,851047.6875,1685504.4318181819
0.815,15.144583066304525,47.959175533718536,850972.1875,1683937.7954545454
0.8152,15.145988464355469,47.96793450249566,850783.1666666666,1682371.1590909092
0.8154,15.147743225097656,47.97669347127279,850594.1458333334,1680804.5227272727
0.81565,15.155059655507406,47.98545244004991,850405.125,1679237.8863636365
0.8162,15.162376085917154,47.99421140882704,850534.53125,1677671.25
0.81635,15.169692516326904,48.002970377604164,850663.9375,1676061.75
0.8164,15.177008946736654,48.011729346381294,850728.8125,1674452.25
0.8169,15.184325377146402,48.02048831515842,851689.1875,1672842.75
0.818,15.191641807556152,48.02924728393555,852206.46875,1671233.25
0.8181,15.198958237965902,48.04248740456321,852723.75,1669623.75
0.8185,15.20627466837565,48.055727525190875,853414.4375,1668014.25
0.82015,15.2135910987854,48.06896764581854,859478.0625,1666404.75
0.82045,15.22090752919515,48.0822077664462,861025.375,1664795.25
0.82075,15.228223959604898,48.09544788707387,861581.883152174,1663185.75
0.8226,15.235540390014648,48.108688007701524,862138.3913043478,1662393.0625
0.82365,15.249739011128744,48.12192812832919,862694.8994565217,1661600.375
0.82515,15.263937632242838,48.13516824895685,863251.4076086957,1655780.75
0.8254,15.278136253356934,48.148408369584516,863807.9157608695,1654370.175
0.8258,15.283625602722168,48.16164849021218,864364.4239130435,1652959.6
0.826,15.286357879638672,48.174888610839844,864920.9320652174,1651549.025
0.8268,15.289090156555176,48.18006896972656,865477.4402173914,1650138.45
0.82755,15.294463157653809,48.17994918823242,866033.9483695652,1648727.875
0.8276,15.299836158752441,48.17982940673828,866590.4565217391,1647733.4583333333
0.8282,15.313966751098633,48.17970962524414,867146.9646739131,1646739.0416666667
0.82855,15.31919231414795,48.17958984375,867703.4728260869,1645744.625
0.8292,15.324417877197266,48.17947006225586,868259.9809782609,1645810.5625
0.82925,15.329643440246581,48.18292744954427,868816.4891304348,1645876.5
0.8295,15.334869003295898,48.18638483683268,869372.9972826086,1646727.5
0.8296,15.340094566345215,48.189842224121094,869929.5054347826,1647456.5
0.8297,15.346918487548828,48.19329961140951,870486.0135869565,1648185.5
0.82985,15.353742408752442,48.196756998697914,871042.5217391305,1648485.75
0.83,15.360566329956054,48.20021438598633,871599.0298913043,1648095.875
0.83125,15.367390251159668,48.20367177327474,872155.5380434783,1647508.125
0.8318,15.374214172363281,48.20712916056315,872712.0461956522,1644762.7083333333
0.833,15.385774930318197,48.21058654785156,873268.554347826,1642017.2916666667
0.8331,15.397335688273111,48.20460319519043,873825.0625,1639271.875
0.8338,15.408896446228027,48.1986198425293,874154.78125,1636526.4583333333
0.8343,15.423795938491821,48.192636489868164,874484.5,1633781.0416666667
0.8349,15.438695430755615,48.18665313720703,873982.28125,1631035.625
0.83585,15.45359492301941,48.1806697845459,873480.0625,1630077.1964285714
0.837,15.468494415283203,48.174686431884766,872499.0625,1629118.767857143
0.8373,15.484381039937338,48.16870307922363,871518.0625,1628160.3392857143
0.83835,15.50026766459147,48.1627197265625,871951.25,1627201.9107142857
0.83875,15.516154289245605,48.15673637390137,872858.875,1626243.482142857
0.8414,15.53204091389974,48.150753021240234,873908.7125,1625285.0535714286
0.8417,15.547927538553873,48.15268421173096,874958.55,1624326.625
0.8418,15.563814163208008,48.15461540222168,876008.3875,1624161.6875
0.84255,15.572491963704428,48.1565465927124,877058.225,1623996.75
0.84355,15.581169764200846,48.158477783203125,878108.0625,1621257.7083333333
0.8436,15.589847564697266,48.16040897369385,877995.8046875,1618518.6666666667
0.84465,15.59507973988851,48.16234016418457,877883.546875,1615779.625
0.84475,15.600311915079752,48.16427135467529,877771.2890625,1615228.0
0.8448,15.605544090270996,48.166202545166016,877659.03125,1614726.8125
0.8452,15.61077626546224,48.16740163167318,877546.7734375,1614225.625
0.84545,15.616008440653482,48.168600718180336,877434.515625,1614211.75
0.8456,15.621240615844727,48.1697998046875,877322.2578125,1612328.2083333333
0.84695,15.62647279103597,48.161658477783206,877210.0,1610444.6666666667
0.8471,15.631704966227213,48.153517150878905,877845.0833333334,1608561.125
0.8474,15.636937141418457,48.14537582397461,878480.1666666666,1608035.5535714286
0.84815,15.654699087142944,48.13723449707031,879115.25,1607509.982142857
0.8486,15.672461032867432,48.129093170166016,879663.0416666666,1606984.4107142857
0.8496,15.690222978591919,48.109256744384766,880210.8333333334,1606458.8392857143
0.85,15.707984924316406,48.10371780395508,880758.625,1605933.267857143
0.8504,15.714897727966308,48.09817886352539,881306.4166666666,1605407.6964285714
0.85045,15.72181053161621,48.106606006622314,881854.2083333334,1604882.125
0.85055,15.728723335266114,48.11503314971924,882402.0,1604344.8875
0.8508,15.735636138916016,48.12346029281616,883312.1875,1603807.65
0.8512,15.742548942565918,48.131887435913086,884225.0,1603270.4125
0.8513,15.742866039276123,48.14031457901001,885137.8125,1602733.175
0.8514,15.743183135986328,48.148741722106934,884576.0138888889,1602195.9375
0.8522,15.750734329223633,48.15716886520386,884014.2152777778,1601658.7
0.854,15.767208576202393,48.16559600830078,883452.4166666666,1601121.4625
0.8544,15.783682823181152,48.16998291015625,882890.6180555555,1600584.225
0.8546,15.787006696065268,48.16933822631836,882328.8194444445,1600046.9875
0.85485,15.790330568949381,48.16986529032389,881767.0208333334,1599509.75
0.855,15.793654441833496,48.17039235432943,881205.2222222222,1597982.75
0.8561,15.796186923980713,48.17091941833496,880643.4236111111,1596455.75
0.85715,15.79871940612793,48.17144648234049,880081.625,1595955.8125
0.8572,15.801251888275146,48.17197354634603,880427.0416666666,1595455.875
0.8574,15.803784370422363,48.17250061035156,880772.4583333334,1594599.0113636365
0.85765,15.80631685256958,48.179230499267575,881117.875,1593742.1477272727
0.85805,15.808849334716797,48.185960388183595,882129.4375,1592885.2840909092
0.8587,15.811381816864014,48.19269027709961,882828.75,1592028.4204545454
0.85905,15.81391429901123,48.19942016601563,884915.875,1591171.5568181819
0.8592,15.816446781158447,48.20615005493164,885315.21875,1590314.6931818181
0.8593,15.818979263305664,48.205989837646484,885714.5625,1589457.8295454546
0.8594,15.82151174545288,48.20582962036133,886042.99375,1588600.9659090908
0.8602,15.824044227600098,48.20821571350098,886371.425,1587744.1022727273
0.8604,15.831685829162598,48.210601806640625,886699.85625,1586887.2386363635
0.86115,15.839327430725097,48.2198486328125,887028.2875,1586030.375
0.8614,15.846969032287598,48.229095458984375,887356.71875,1585552.5625
0.86145,15.854610633850097,48.24260033501519,887685.15,1585074.75
0.8622,15.862252235412598,48.256105211046005,888013.58125,1586615.8125
0.8624,15.866344451904297,48.26961008707682,888342.0125,1588156.875
0.8625,15.871797800064087,48.283114963107636,888670.44375,1588341.75
0.8637,15.877251148223877,48.29661983913846,888998.875,1585397.9375
0.8647,15.882704496383667,48.31012471516927,888699.25,1582454.125
0.86475,15.888157844543457,48.32362959120009,888399.625,1582375.6875
0.8649,15.893611192703247,48.337134467230904,888201.51171875,1582297.25
0.8654,15.899064540863037,48.35063934326172,888003.3984375,1582748.5625
0.8656,15.904517889022827,48.35102759467231,887805.28515625,1583199.875
0.866,15.909971237182617,48.3514158460829,887607.171875,1583329.75
0.8663,15.913281440734863,48.35180409749349,887409.05859375,1582698.75
0.8664,15.91659164428711,48.35219234890408,887210.9453125,1582755.34375
0.8666,15.920645713806152,48.35258060031467,887012.83203125,1582811.9375
0.8668,15.92419147491455,48.35296885172526,886814.71875,1582868.53125
0.867,15.928600311279297,48.35335710313585,886616.60546875,1582925.125
0.8672,15.931282043457031,48.35374535454644,886418.4921875,1582981.71875
0.868,15.944995880126953,48.35413360595703,886220.37890625,1583038.3125
0.8692,15.958709716796875,48.36905765533447,886022.265625,1583094.90625
0.87015,15.966290473937988,48.383981704711914,885824.15234375,1583151.5
0.8702,15.973871231079102,48.398905754089355,885626.0390625,1581964.025
0.8714,15.986060778299967,48.4138298034668,885427.92578125,1580776.55
0.87155,15.998250325520834,48.44415834214952,885229.8125,1579589.075
0.87195,16.0104398727417,48.474486880832245,885875.0625,1578401.6
0.87285,16.022629419962566,48.504815419514976,886867.015625,1577214.125
0.8751,16.03481896718343,48.5351439581977,887858.96875,1580807.125
0.8764,16.047008514404297,48.565472496880425,888850.921875,1579900.3333333333
0.87655,16.052403393913718,48.59580103556315,889842.875,1578993.5416666667
0.8781,16.05779827342314,48.62612957424588,892587.625,1578086.75
0.87945,16.06319315293256,48.656458112928604,895332.375,1571483.5625
0.8806,16.06858803244198,48.68678665161133,895333.6875,1564880.375
0.8809,16.0739829119514,48.70012664794922,895335.0,1563717.65625
0.88165,16.07937779146082,48.71346664428711,897205.1875,1562554.9375
0.8822,16.084772670970242,48.726806640625,897032.203125,1561392.21875
0.8825,16.090167550479663,48.733131408691406,896859.21875,1560229.5
0.8828,16.095562429989087,48.73945617675781,896686.234375,1558914.375
0.8831,16.100957309498508,48.76391728719076,896513.25,1557599.25
0.88445,16.10635218900793,48.788378397623696,896524.7,1556284.125
0.8852,16.11174706851735,48.81283950805664,896536.15,1555007.2916666667
0.8854,16.11714194802677,48.81882095336914,896547.6,1553730.4583333333
0.88545,16.12253682753619,48.82536739773221,896559.05,1552453.625
0.88575,16.12793170704561,48.83191384209527,896570.5,1551244.6666666667
0.8862,16.133326586555032,48.838460286458336,897189.75,1550035.7083333333
0.8866,16.138721466064453,48.845006730821396,896830.8958333334,1548826.75
0.887,16.137508392333984,48.85155317518446,896472.0416666666,1547617.7916666667
0.88745,16.139246622721355,48.858099619547524,896113.1875,1546408.8333333333
0.88915,16.140984853108723,48.86464606391059,897654.5,1545199.875
0.8892,16.142723083496094,48.87119250827365,897454.46875,1544315.9166666667
0.8896,16.150754928588867,48.87773895263672,897254.4375,1543431.9583333333
0.8903,16.15878677368164,48.8904333114624,897054.40625,1542548.0
0.891,16.166818618774414,48.903127670288086,896854.375,1546109.25
0.89115,16.173736572265625,48.91582202911377,896654.34375,1546522.125
0.8918,16.180654525756836,48.92851638793945,896454.3125,1545010.55
0.8922,16.187572479248047,48.95692367553711,896254.28125,1543498.975
0.8937,16.192503929138184,48.985330963134764,896054.25,1541987.4
0.89455,16.19743537902832,49.01373825073242,894431.1875,1540475.825
0.89465,16.202366828918457,49.042145538330075,895166.3333333334,1538964.25
0.8952,16.207298278808594,49.070552825927734,895901.4791666666,1538439.53125
0.8956,16.21222972869873,49.07400131225586,896636.625,1537914.8125
0.8958,16.217161178588867,49.08147939046224,897371.7708333334,1537390.09375
0.896,16.225999116897583,49.08895746866862,898106.9166666666,1536865.375
0.8968,16.2348370552063,49.096435546875,898842.0625,1536619.9375
0.897,16.243674993515015,49.09596633911133,899577.2083333334,1536374.5
0.8972,16.25251293182373,49.095497131347656,900312.3541666666,1535785.75
0.89725,16.261350870132446,49.093894958496094,901047.5,1535197.0
0.8974,16.270188808441162,49.09229278564453,901928.3125,1534608.25
0.89785,16.279026746749878,49.10228729248047,902809.125,1534019.5
0.8988,16.287864685058594,49.112281799316406,903556.6428571428,1533430.75
0.8996,16.299741744995117,49.122276306152344,904304.1607142857,1532842.0
0.8998,16.31161880493164,49.123435974121094,905051.6785714285,1532253.25
0.9004,16.323495864868164,49.119232177734375,905799.1964285715,1531664.5
0.9014,16.335372924804688,49.121826171875,906546.7142857143,1531075.75
0.902,16.344404493059432,49.124420166015625,907294.2321428572,1530487.0
0.90375,16.353436061314174,49.12852382659912,908041.75,1527450.5
0.9043,16.36246762956892,49.13262748718262,907773.40625,1524414.0
0.90445,16.37149919782366,49.13673114776611,907505.0625,1521889.0416666667
0.9052,16.380530766078405,49.14083480834961,906789.03125,1519364.0833333333
0.90685,16.389562334333146,49.14009475708008,906073.0,1516839.125
0.90725,16.39859390258789,49.13935470581055,906441.1875,1514314.1666666667
0.9074,16.407625470842635,49.138614654541016,905787.9375,1511789.2083333333
0.9079,16.416657039097377,49.13933849334717,905134.6875,1509264.25
0.90945,16.42568860735212,49.14006233215332,904481.4375,1509578.0
0.90975,16.434720175606863,49.14078617095947,903828.1875,1509330.9166666667
0.9098,16.443751743861608,49.141510009765625,903647.8645833334,1509083.8333333333
0.9111,16.45278331211635,49.16189384460449,903467.5416666666,1508836.75
0.9124,16.461814880371094,49.18227767944336,903287.21875,1508279.7625
0.9126,16.47084644862584,49.1820068359375,903106.8958333334,1507722.775
0.9128,16.47987801688058,49.185150146484375,902926.5729166666,1507165.7875
0.91305,16.488909585135325,49.18652216593424,902746.25,1506608.8
0.9132,16.497941153390066,49.18789418538412,902405.375,1506051.8125
0.9134,16.50697272164481,49.189266204833984,901535.71875,1505494.825
0.91425,16.516004289899552,49.18827692667643,900666.0625,1504937.8375
0.9154,16.525035858154297,49.18728764851888,900733.0729166666,1504380.85
0.9158,16.5312819480896,49.18629837036133,900800.0833333334,1503823.8625
0.9168,16.537528038024902,49.196554819742836,900867.09375,1503266.875
0.91695,16.543774127960205,49.20681126912435,900934.1041666666,1501808.25
0.917,16.550020217895508,49.21706771850586,901001.1145833334,1500573.75
0.91755,16.55296516418457,49.22732416788737,901068.125,1499339.25
0.9178,16.555910110473633,49.23758061726888,901089.9166666666,1498104.75
0.9184,16.55768585205078,49.24783706665039,901111.7083333334,1496870.25
0.9187,16.569349765777588,49.2580935160319,901133.5,1495635.75
0.92005,16.581013679504395,49.268349965413414,901196.1875,1494401.25
0.921,16.5926775932312,49.27860641479492,900529.1458333334,1493166.75
0.9212,16.604341506958008,49.28517532348633,899862.1041666666,1491932.25
0.92155,16.60997200012207,49.295082092285156,899195.0625,1490697.75
0.922,16.615602493286133,49.304988861083984,898245.46875,1489463.25
0.9229,16.621232986450195,49.31608276367187,897295.875,1488228.75
0.9232,16.626863479614258,49.32717666625977,898615.21875,1486994.25
0.9237,16.632302284240723,49.338270568847655,899934.5625,1485759.75
0.92435,16.637741088867188,49.34936447143555,901478.9375,1484525.25
0.925,16.643179893493652,49.36045837402344,901376.95625,1484579.0833333333
0.9254,16.648618698120117,49.36600112915039,901274.975,1484632.9166666667
0.92545,16.654057502746582,49.36916160583496,901172.99375,1484686.75
0.926,16.659496307373047,49.37232208251953,901071.0125,1483450.9375
0.92615,16.66086616516113,49.3754825592041,900969.03125,1482215.125
0.9264,16.66223602294922,49.37864303588867,900867.05,1481368.7083333333
0.9266,16.663605880737304,49.37636947631836,900765.06875,1480522.2916666667
0.92715,16.664975738525392,49.38019943237305,900663.0875,1479675.875
0.9274,16.666345596313477,49.384029388427734,900561.10625,1478371.388888889
0.92755,16.67320861816406,49.38785934448242,900459.125,1477066.9027777778
0.9278,16.68007164001465,49.39168930053711,900714.65625,1475762.4166666667
0.9283,16.686934661865234,49.40248413085938,900970.1875,1474457.9305555555
0.92835,16.69379768371582,49.41327896118164,900553.5625,1473153.4444444445
0.93,16.700660705566406,49.42407379150391,900706.46875,1471848.9583333333
0.9303,16.703364372253418,49.43486862182617,900859.375,1470544.4722222222
0.9304,16.70606803894043,49.44566345214844,901067.1964285715,1469239.986111111
0.9305,16.70877170562744,49.44796848297119,901275.0178571428,1467935.5
0.9306,16.711475372314453,49.450273513793945,901482.8392857143,1466951.375
0.931,16.71687126159668,49.4525785446167,901690.6607142857,1465967.25
0.9318,16.724217224121094,49.45488357543945,901898.4821428572,1464983.125
0.93185,16.73156318664551,49.45783551534017,902106.3035714285,1464875.5
0.93225,16.73890914916992,49.46078745524088,902314.125,1461998.53125
0.9324,16.746255111694335,49.4637393951416,902213.5,1459121.5625
0.9328,16.75360107421875,49.46669133504232,901626.1145833334,1456244.59375
0.93365,16.758676528930664,49.46964327494303,901038.7291666666,1453367.625
0.9342,16.763751983642578,49.47259521484375,900451.34375,1452619.325
0.9344,16.768827438354492,49.47914854685465,899863.9583333334,1451871.025
0.9346,16.769290924072266,49.48570187886556,899276.5729166666,1451122.725
0.93535,16.778316073947483,49.492255210876465,898689.1875,1450374.425
0.936,16.7873412238227,49.49880854288737,899950.4375,1449626.125
0.93625,16.796366373697918,49.50536187489828,901211.6875,1449472.625
0.9364,16.805391523573135,49.51191520690918,901477.9375,1449319.125
0.93715,16.81441667344835,49.51846853892008,901744.1875,1448951.625
0.9373,16.823441823323567,49.52502187093099,902010.4375,1448241.0
0.9379,16.832466973198784,49.531575202941895,901359.21875,1447530.375
0.9382,16.841492123074,49.5381285349528,900708.0,1446949.375
0.9386,16.85051727294922,49.54468186696371,900056.78125,1444836.34375
0.9392,16.86091085580679,49.55123519897461,899405.5625,1442723.3125
0.94,16.871304438664364,49.556129455566406,898754.34375,1440610.28125
0.94035,16.881698021521935,49.56230354309082,898103.125,1438497.25
0.9408,16.89209160437951,49.568477630615234,897451.90625,1436913.0833333333
0.941,16.90248518723708,49.57107925415039,896800.6875,1435328.9166666667
0.943,16.91287877009465,49.575653076171875,896149.46875,1433744.75
0.94335,16.923272352952225,49.58022689819336,895498.25,1433109.125
0.9446,16.933665935809795,49.584800720214844,894847.03125,1433170.640625
0.94495,16.944059518667366,49.58234151204427,894195.8125,1433232.15625
0.94515,16.95445310152494,49.579882303873696,894265.6875,1433293.671875
0.9452,16.96484668438251,49.577423095703125,894791.7708333334,1433355.1875
0.946,16.975240267240086,49.57057189941406,895317.8541666666,1433416.703125
0.9466,16.985633850097656,49.56336212158203,895843.9375,1433478.21875
0.9468,16.987375259399414,49.563184356689455,896370.0208333334,1433539.734375
0.94725,16.987966537475586,49.56300659179688,896896.1041666666,1433601.25
0.9473,16.988557815551758,49.562828826904294,897422.1875,1433721.625
0.9476,16.98914909362793,49.56265106201172,897948.2708333334,1434202.1875
0.9478,16.99560832977295,49.56247329711914,898474.3541666666,1434682.75
0.94855,17.00206756591797,49.57893498738607,899000.4375,1435163.3125
0.9487,17.00852680206299,49.59539667765299,898238.9140625,1435643.875
0.9492,17.014986038208008,49.61185836791992,897477.390625,1434640.3125
0.9501,17.021445274353027,49.63948440551758,896715.8671875,1433636.75
0.9502,17.027904510498047,49.667110443115234,895954.34375,1433491.8125
0.9504,17.032997131347656,49.69473648071289,895192.8203125,1433346.875
0.9512,17.038089752197266,49.732763671875,894431.296875,1431970.0208333333
0.952,17.034177780151367,49.77079086303711,893669.7734375,1430593.1666666667
0.9522,17.04383544921875,49.80881805419922,892908.25,1429216.3125
0.9532,17.053493118286134,49.84684524536133,892664.6875,1427839.4583333333
0.9544,17.063150787353514,49.88487243652344,892326.765625,1426462.6041666667
0.95505,17.072808456420898,49.89923810958862,891988.84375,1425085.75
0.9558,17.08246612548828,49.91360378265381,891650.921875,1422237.1666666667
0.95725,17.091206868489582,49.927969455718994,891313.0,1419388.5833333333
0.9573,17.099947611490887,49.94233512878418,890936.5,1416540.0
0.9582,17.108688354492188,49.956700801849365,890573.3263888889,1413691.4166666667
0.959,17.1287899017334,49.97106647491455,890210.1527777778,1410842.8333333333
0.9594,17.155263900756836,49.985432147979736,889846.9791666666,1407994.25
0.9608,17.181737899780273,49.99979782104492,889483.8055555555,1405868.9
0.961,17.19042205810547,50.00602340698242,889120.6319444445,1403743.55
0.9614,17.199106216430664,50.02955627441406,888757.4583333334,1401618.2
0.9622,17.209694544474285,50.0530891418457,888394.2847222222,1399492.85
0.9623,17.220282872517902,50.06462860107422,888031.1111111111,1397367.5
0.9632,17.230871200561523,50.076168060302734,887667.9375,1396305.2916666667
0.9636,17.241459528605144,50.08770751953125,886909.1875,1395243.0833333333
0.96365,17.252047856648762,50.09052658081055,886150.4375,1394180.875
0.9642,17.262636184692383,50.093345642089844,885391.6875,1392832.625
0.9654,17.273224512736004,50.08877182006836,884632.9375,1391484.375
0.9655,17.28381284077962,50.0989294052124,883874.1875,1390136.125
0.9656,17.294401168823242,50.109086990356445,883427.6875,1388787.875
0.9662,17.300016784667967,50.11924457550049,882981.1875,1387439.625
0.967,17.305632400512696,50.12940216064453,884090.3125,1386091.375
0.96735,17.31124801635742,50.14100456237793,885199.4375,1384743.125
0.9676,17.31686363220215,50.15260696411133,886368.75,1383394.875
0.9678,17.322479248046875,50.15471076965332,887538.0625,1382046.625
0.968,17.312592188517254,50.15681457519531,888707.375,1380698.375
0.96955,17.30270512898763,50.20884132385254,889876.6875,1379350.125
0.971,17.292818069458008,50.260868072509766,891046.0,1376844.15625
0.9712,17.303325017293293,50.27445411682129,892215.3125,1374338.1875
0.9718,17.313831965128582,50.28804016113281,892031.609375,1371832.21875
0.9719,17.324338912963867,50.3043015797933,891847.90625,1369326.25
0.97275,17.334845860799152,50.320562998453774,891664.203125,1366195.75
0.97465,17.34535280863444,50.33682441711426,891480.5,1363802.5625
0.9751,17.355859756469727,50.35308583577474,890869.625,1361409.375
0.97535,17.366366704305012,50.36934725443522,890258.75,1359683.8839285714
0.9758,17.3768736521403,50.3856086730957,889809.0,1357958.392857143
0.977,17.387380599975586,50.4111442565918,889359.25,1356232.9017857143
0.97725,17.38930320739746,50.42413075764974,889175.1875,1354507.4107142857
0.9776,17.391225814819336,50.43711725870768,889713.275,1352781.919642857
0.9782,17.39979076385498,50.450103759765625,890251.3625,1351056.4285714286
0.9784,17.408355712890625,50.47924145785245,890789.45,1349330.9375
0.9786,17.40947914123535,50.508379155939274,891327.5375,1347605.4464285714
0.98015,17.420215606689453,50.5375168540261,891865.625,1345879.955357143
0.9808,17.430952072143555,50.56665455211293,891450.7708333334,1344154.4642857143
0.981,17.429964065551758,50.59579225019975,891035.9166666666,1342428.9732142857
0.9814,17.4285888671875,50.62492994828658,890621.0625,1340703.482142857
0.983,17.45174217224121,50.6540676463734,890206.2083333334,1338977.9910714286
0.98335,17.460865020751953,50.68320534446023,889791.3541666666,1337252.5
0.9834,17.469987869262695,50.712343042547054,889376.5,1337081.75
0.9842,17.479110717773438,50.741480740633875,888961.6458333334,1336291.55
0.9856,17.492970085144044,50.7706184387207,888546.7916666666,1335501.35
0.9861,17.506829452514648,50.784182739257815,888131.9375,1334711.15
0.98625,17.520688819885255,50.79774703979492,888669.125,1333920.95
0.9869,17.534548187255858,50.81131134033203,889799.4375,1333130.75
0.98715,17.548407554626465,50.82487564086914,890929.75,1331980.5625
0.9878,17.56226692199707,50.83843994140625,891624.4375,1330830.375
0.98875,17.576126289367675,50.84478607177734,892319.125,1329680.1875
0.989,17.589985656738282,50.851132202148435,890583.125,1328530.0
0.98975,17.603845024108885,50.857478332519534,888847.125,1326704.25
0.9904,17.617704391479492,50.863824462890626,889075.0729166666,1324878.5
0.9916,17.63077195485433,50.87017059326172,889303.0208333334,1323052.75
0.9918,17.643839518229168,50.88153076171875,889530.96875,1321227.0
0.9926,17.656907081604004,50.89289093017578,889758.9166666666,1317144.625
0.9939,17.66997464497884,50.90968640645345,889986.8645833334,1313062.25
0.9945,17.68304220835368,50.92648188273112,890214.8125,1311856.75
0.9946,17.696109771728516,50.94327735900879,890442.7604166666,1311086.5625
0.9949,17.703737258911133,50.96007283528646,890670.7083333334,1310316.375
0.9954,17.71136474609375,50.976868311564125,890898.65625,1310316.375
0.996,17.71394443511963,50.9936637878418,891126.6041666666,1310316.375
0.9978,17.716524124145508,51.053871154785156,891354.5520833334,1310316.375
0.99835,17.719103813171387,51.068800608317055,891582.5,1310316.375
0.9988,17.721683502197266,51.08373006184896,890900.0,1310316.375
0.999,17.724263191223145,51.09865951538086,890904.8125,1310316.375
0.9994,17.726842880249023,51.09865951538086,890909.625,1310316.375
0.99965,17.726842880249023,51.09865951538086,890914.4375,1310316.375

